A New Multi-Scale Structure Finding Algorithm to Identify Cosmological Structure

We introduce a new self-consistent structure finding algorithm that parses large scale cosmological structure into clusters, filaments and voids. This structure finding algorithm probes the cosmological structure at multiple scales and clas- sifies the appropriate regions with the most probable structure type and size. We show that it reproduces key observational results, including the baryon fraction of ICM, and average temperatures and densities for the different structures.

==> Gadget/output_512_grid.txt.dat <==
#./mnc2file_grid  3  snapshot_030_512_rho.mnc  snapshot_030_512_temp.mnc  clumps_512/vesselness.mnc  vessels_512/vesselness.mnc  voids_512/vesselness.mnc  output_512_grid.txt  
#x_min = -1.151877e+01, x_max = -4.783946e+00
#y_min = 6.450682e-01, y_max = 7.899911e+00
#Contour Grid size 100 by 100
#For Entire volume..
#10pc 25pc 50pc 75pc and 95pc contours = (2.32e-04 1.20e-04 9.43e-05 6.84e-05 1.66e-05)
#Min and Max contour values = (3.028542e-12, 1.036312e-03)

#For the Clusters..
#10pc 25pc 50pc 75pc and 95pc contours = (2.38e-05 1.66e-05 7.67e-06 3.27e-06 6.87e-07)
#Min and Max contour values = (1.334881e-09, 4.039381e-05)

#For the Filaments..
#10pc 25pc 50pc 75pc and 95pc contours = (9.80e-05 8.77e-05 7.67e-05 5.44e-05 1.64e-05)
#Min and Max contour values = (1.313976e-09, 1.536679e-04)

#For the Voids..
#10pc 25pc 50pc 75pc and 95pc contours = (1.24e-04 1.13e-04 5.71e-05 1.88e-05 6.13e-07)
#Min and Max contour values = (3.724867e-12, 1.532016e-04)
#Volume_Total_mass: 1.715607e-01 or 1.715607e-01
#Volume Average x (rho) = 1.278227e-09
#Max_Mass: 1.644576e-05
#Total_Cluster_Mass: 	4.972779e-03
#Total_Cluster_Voxels: 	61198
#Average_Cluster_mass	8.125722e-08
#Total_Filament_Mass: 	1.040962e-01
#Total_Filament_Voxels: 	8798341
#Average_Filament_mass	1.183134e-08
#Total_Void_Mass: 	2.520530e-03
#Total_Void_Voxels: 	17480136
#Average_Void_mass	1.441939e-10
#    x  					   y		unfilt_overD  	clust_overD  	fil_overD  	void_overD
-1.1519e+01		  6.4507e-01	     3.029e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1519e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.1451e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.9163e-01	     3.725e-12	     0.000e+00	     0.000e+00	     3.725e-12
-1.1451e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1451e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.1383e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  8.6491e-01	     4.348e-12	     0.000e+00	     0.000e+00	     4.348e-12
-1.1383e+01		  9.3819e-01	     8.518e-12	     0.000e+00	     0.000e+00	     4.339e-12
-1.1383e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1383e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.1315e+01		  6.4507e-01	     4.847e-12	     0.000e+00	     0.000e+00	     4.847e-12
-1.1315e+01		  7.1835e-01	     4.762e-12	     0.000e+00	     0.000e+00	     4.762e-12
-1.1315e+01		  7.9163e-01	     9.666e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  9.3819e-01	     4.630e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1315e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.1247e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.1835e-01	     5.944e-12	     0.000e+00	     0.000e+00	     5.944e-12
-1.1247e+01		  7.9163e-01	     1.707e-11	     0.000e+00	     0.000e+00	     1.134e-11
-1.1247e+01		  8.6491e-01	     5.579e-12	     0.000e+00	     0.000e+00	     5.579e-12
-1.1247e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.0115e+00	     1.160e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.0848e+00	     5.932e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.2313e+00	     5.813e-12	     0.000e+00	     0.000e+00	     5.813e-12
-1.1247e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1247e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.1179e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.9163e-01	     1.360e-11	     0.000e+00	     0.000e+00	     6.997e-12
-1.1179e+01		  8.6491e-01	     6.339e-12	     0.000e+00	     0.000e+00	     6.339e-12
-1.1179e+01		  9.3819e-01	     2.682e-11	     0.000e+00	     0.000e+00	     1.329e-11
-1.1179e+01		  1.0115e+00	     2.070e-11	     0.000e+00	     0.000e+00	     7.051e-12
-1.1179e+01		  1.0848e+00	     4.679e-11	     0.000e+00	     0.000e+00	     1.383e-11
-1.1179e+01		  1.1580e+00	     4.039e-11	     0.000e+00	     0.000e+00	     6.911e-12
-1.1179e+01		  1.2313e+00	     7.153e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1179e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.1111e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.9163e-01	     1.525e-11	     0.000e+00	     0.000e+00	     1.525e-11
-1.1111e+01		  8.6491e-01	     2.974e-11	     0.000e+00	     0.000e+00	     2.248e-11
-1.1111e+01		  9.3819e-01	     9.446e-11	     0.000e+00	     0.000e+00	     9.446e-11
-1.1111e+01		  1.0115e+00	     1.537e-11	     0.000e+00	     0.000e+00	     1.537e-11
-1.1111e+01		  1.0848e+00	     6.984e-11	     0.000e+00	     0.000e+00	     3.116e-11
-1.1111e+01		  1.1580e+00	     1.255e-10	     0.000e+00	     0.000e+00	     5.518e-11
-1.1111e+01		  1.2313e+00	     5.411e-11	     0.000e+00	     0.000e+00	     7.394e-12
-1.1111e+01		  1.3046e+00	     1.646e-11	     0.000e+00	     0.000e+00	     1.646e-11
-1.1111e+01		  1.3779e+00	     8.165e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  1.4512e+00	     2.412e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  1.5977e+00	     7.796e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  1.6710e+00	     8.199e-12	     0.000e+00	     0.000e+00	     8.199e-12
-1.1111e+01		  1.7443e+00	     1.490e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  1.9641e+00	     7.190e-12	     0.000e+00	     0.000e+00	     7.190e-12
-1.1111e+01		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.1107e+00	     7.787e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.3305e+00	     7.731e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.6237e+00	     8.186e-12	     0.000e+00	     0.000e+00	     8.186e-12
-1.1111e+01		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.8435e+00	     8.346e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1111e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.1043e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  8.6491e-01	     6.078e-11	     0.000e+00	     0.000e+00	     5.222e-11
-1.1043e+01		  9.3819e-01	     1.093e-10	     0.000e+00	     0.000e+00	     8.125e-11
-1.1043e+01		  1.0115e+00	     1.478e-10	     0.000e+00	     0.000e+00	     1.035e-10
-1.1043e+01		  1.0848e+00	     9.200e-11	     0.000e+00	     0.000e+00	     4.743e-11
-1.1043e+01		  1.1580e+00	     2.492e-10	     0.000e+00	     0.000e+00	     1.099e-10
-1.1043e+01		  1.2313e+00	     1.720e-10	     0.000e+00	     0.000e+00	     6.262e-11
-1.1043e+01		  1.3046e+00	     8.158e-11	     0.000e+00	     0.000e+00	     1.884e-11
-1.1043e+01		  1.3779e+00	     4.466e-11	     0.000e+00	     0.000e+00	     8.652e-12
-1.1043e+01		  1.4512e+00	     3.828e-11	     0.000e+00	     0.000e+00	     9.782e-12
-1.1043e+01		  1.5244e+00	     1.781e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  1.5977e+00	     2.763e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  1.6710e+00	     2.657e-11	     0.000e+00	     0.000e+00	     8.578e-12
-1.1043e+01		  1.7443e+00	     3.586e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  1.8176e+00	     9.176e-12	     0.000e+00	     0.000e+00	     9.176e-12
-1.1043e+01		  1.8908e+00	     8.591e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  1.9641e+00	     2.803e-11	     0.000e+00	     0.000e+00	     9.191e-12
-1.1043e+01		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.1107e+00	     1.857e-11	     0.000e+00	     0.000e+00	     9.650e-12
-1.1043e+01		  2.1840e+00	     3.640e-11	     0.000e+00	     0.000e+00	     1.831e-11
-1.1043e+01		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.4771e+00	     9.108e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.6969e+00	     9.094e-12	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.1043e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0975e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  8.6491e-01	     3.138e-11	     0.000e+00	     0.000e+00	     3.138e-11
-1.0975e+01		  9.3819e-01	     1.678e-10	     0.000e+00	     0.000e+00	     1.158e-10
-1.0975e+01		  1.0115e+00	     2.116e-10	     0.000e+00	     0.000e+00	     1.685e-10
-1.0975e+01		  1.0848e+00	     4.083e-10	     0.000e+00	     0.000e+00	     2.901e-10
-1.0975e+01		  1.1580e+00	     3.612e-10	     0.000e+00	     0.000e+00	     2.103e-10
-1.0975e+01		  1.2313e+00	     3.629e-10	     0.000e+00	     0.000e+00	     2.571e-10
-1.0975e+01		  1.3046e+00	     1.267e-10	     0.000e+00	     0.000e+00	     5.174e-11
-1.0975e+01		  1.3779e+00	     8.666e-11	     0.000e+00	     0.000e+00	     2.148e-11
-1.0975e+01		  1.4512e+00	     1.080e-10	     0.000e+00	     0.000e+00	     3.221e-11
-1.0975e+01		  1.5244e+00	     1.072e-10	     0.000e+00	     0.000e+00	     4.244e-11
-1.0975e+01		  1.5977e+00	     9.542e-11	     0.000e+00	     0.000e+00	     1.002e-11
-1.0975e+01		  1.6710e+00	     7.559e-11	     0.000e+00	     0.000e+00	     1.112e-11
-1.0975e+01		  1.7443e+00	     4.380e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  1.8176e+00	     7.338e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  1.8908e+00	     6.629e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  1.9641e+00	     3.159e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.0374e+00	     3.324e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.1107e+00	     2.165e-11	     0.000e+00	     0.000e+00	     1.094e-11
-1.0975e+01		  2.1840e+00	     5.260e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.2573e+00	     2.212e-11	     0.000e+00	     0.000e+00	     1.081e-11
-1.0975e+01		  2.3305e+00	     2.166e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.4038e+00	     1.020e-11	     0.000e+00	     0.000e+00	     1.020e-11
-1.0975e+01		  2.4771e+00	     3.188e-11	     0.000e+00	     0.000e+00	     2.128e-11
-1.0975e+01		  2.5504e+00	     3.209e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.6237e+00	     1.082e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.6969e+00	     1.069e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.8435e+00	     2.164e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.9168e+00	     1.056e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.2099e+00	     1.090e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.6496e+00	     1.118e-11	     0.000e+00	     0.000e+00	     1.118e-11
-1.0975e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0975e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0907e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  9.3819e-01	     2.510e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  1.0115e+00	     2.317e-10	     0.000e+00	     0.000e+00	     1.227e-10
-1.0907e+01		  1.0848e+00	     7.585e-10	     0.000e+00	     0.000e+00	     5.585e-10
-1.0907e+01		  1.1580e+00	     1.159e-09	     0.000e+00	     0.000e+00	     7.473e-10
-1.0907e+01		  1.2313e+00	     1.402e-09	     0.000e+00	     0.000e+00	     1.062e-09
-1.0907e+01		  1.3046e+00	     1.051e-09	     0.000e+00	     0.000e+00	     6.240e-10
-1.0907e+01		  1.3779e+00	     3.769e-10	     0.000e+00	     0.000e+00	     1.628e-10
-1.0907e+01		  1.4512e+00	     3.784e-10	     0.000e+00	     0.000e+00	     4.931e-11
-1.0907e+01		  1.5244e+00	     2.127e-10	     0.000e+00	     0.000e+00	     6.282e-11
-1.0907e+01		  1.5977e+00	     1.997e-10	     0.000e+00	     0.000e+00	     5.064e-11
-1.0907e+01		  1.6710e+00	     2.387e-10	     0.000e+00	     0.000e+00	     8.759e-11
-1.0907e+01		  1.7443e+00	     1.588e-10	     0.000e+00	     0.000e+00	     2.408e-11
-1.0907e+01		  1.8176e+00	     1.608e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  1.8908e+00	     2.263e-10	     0.000e+00	     0.000e+00	     3.715e-11
-1.0907e+01		  1.9641e+00	     1.246e-10	     0.000e+00	     0.000e+00	     2.375e-11
-1.0907e+01		  2.0374e+00	     1.005e-10	     0.000e+00	     0.000e+00	     3.849e-11
-1.0907e+01		  2.1107e+00	     7.625e-11	     0.000e+00	     0.000e+00	     5.111e-11
-1.0907e+01		  2.1840e+00	     6.384e-11	     0.000e+00	     0.000e+00	     3.883e-11
-1.0907e+01		  2.2573e+00	     6.251e-11	     0.000e+00	     0.000e+00	     1.204e-11
-1.0907e+01		  2.3305e+00	     1.027e-10	     0.000e+00	     0.000e+00	     3.886e-11
-1.0907e+01		  2.4038e+00	     9.011e-11	     0.000e+00	     0.000e+00	     5.250e-11
-1.0907e+01		  2.4771e+00	     2.489e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  2.5504e+00	     6.404e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  2.6237e+00	     6.081e-11	     0.000e+00	     0.000e+00	     1.179e-11
-1.0907e+01		  2.6969e+00	     5.118e-11	     0.000e+00	     0.000e+00	     1.308e-11
-1.0907e+01		  2.7702e+00	     1.244e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  2.8435e+00	     1.149e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  2.9901e+00	     2.484e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.0633e+00	     6.407e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.1366e+00	     3.776e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.2099e+00	     3.806e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.4298e+00	     1.336e-11	     0.000e+00	     0.000e+00	     1.336e-11
-1.0907e+01		  3.5030e+00	     1.229e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.3824e+00	     1.316e-11	     0.000e+00	     0.000e+00	     1.316e-11
-1.0907e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0907e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0838e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  1.0115e+00	     1.560e-10	     0.000e+00	     0.000e+00	     9.809e-11
-1.0838e+01		  1.0848e+00	     6.594e-10	     0.000e+00	     0.000e+00	     3.622e-10
-1.0838e+01		  1.1580e+00	     1.835e-09	     0.000e+00	     0.000e+00	     1.077e-09
-1.0838e+01		  1.2313e+00	     3.187e-09	     0.000e+00	     0.000e+00	     2.156e-09
-1.0838e+01		  1.3046e+00	     3.166e-09	     0.000e+00	     0.000e+00	     2.307e-09
-1.0838e+01		  1.3779e+00	     2.607e-09	     0.000e+00	     0.000e+00	     1.764e-09
-1.0838e+01		  1.4512e+00	     9.975e-10	     0.000e+00	     0.000e+00	     3.357e-10
-1.0838e+01		  1.5244e+00	     7.477e-10	     0.000e+00	     0.000e+00	     1.310e-10
-1.0838e+01		  1.5977e+00	     7.408e-10	     0.000e+00	     0.000e+00	     2.055e-10
-1.0838e+01		  1.6710e+00	     5.379e-10	     0.000e+00	     0.000e+00	     1.759e-10
-1.0838e+01		  1.7443e+00	     4.584e-10	     0.000e+00	     0.000e+00	     1.310e-10
-1.0838e+01		  1.8176e+00	     5.906e-10	     0.000e+00	     0.000e+00	     1.004e-10
-1.0838e+01		  1.8908e+00	     4.676e-10	     0.000e+00	     0.000e+00	     1.283e-10
-1.0838e+01		  1.9641e+00	     4.422e-10	     0.000e+00	     0.000e+00	     1.176e-10
-1.0838e+01		  2.0374e+00	     3.281e-10	     0.000e+00	     0.000e+00	     1.200e-10
-1.0838e+01		  2.1107e+00	     4.133e-10	     0.000e+00	     0.000e+00	     1.350e-10
-1.0838e+01		  2.1840e+00	     4.628e-10	     0.000e+00	     0.000e+00	     1.496e-10
-1.0838e+01		  2.2573e+00	     2.260e-10	     0.000e+00	     0.000e+00	     7.639e-11
-1.0838e+01		  2.3305e+00	     2.365e-10	     0.000e+00	     0.000e+00	     8.802e-11
-1.0838e+01		  2.4038e+00	     1.341e-10	     0.000e+00	     0.000e+00	     7.408e-11
-1.0838e+01		  2.4771e+00	     2.053e-10	     0.000e+00	     0.000e+00	     2.979e-11
-1.0838e+01		  2.5504e+00	     2.017e-10	     0.000e+00	     0.000e+00	     5.926e-11
-1.0838e+01		  2.6237e+00	     8.895e-11	     0.000e+00	     0.000e+00	     4.497e-11
-1.0838e+01		  2.6969e+00	     1.171e-10	     0.000e+00	     0.000e+00	     7.449e-11
-1.0838e+01		  2.7702e+00	     7.577e-11	     0.000e+00	     0.000e+00	     1.530e-11
-1.0838e+01		  2.8435e+00	     4.365e-11	     0.000e+00	     0.000e+00	     1.467e-11
-1.0838e+01		  2.9168e+00	     5.905e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  2.9901e+00	     1.526e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.0633e+00	     1.519e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.1366e+00	     4.386e-11	     0.000e+00	     0.000e+00	     1.516e-11
-1.0838e+01		  3.2099e+00	     4.252e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.2832e+00	     4.243e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.3565e+00	     2.870e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.5030e+00	     2.960e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.7229e+00	     2.906e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.3824e+00	     1.553e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.4557e+00	     1.496e-11	     0.000e+00	     0.000e+00	     1.496e-11
-1.0838e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0838e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0770e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  1.0115e+00	     1.598e-11	     0.000e+00	     0.000e+00	     1.598e-11
-1.0770e+01		  1.0848e+00	     3.799e-10	     0.000e+00	     0.000e+00	     2.177e-10
-1.0770e+01		  1.1580e+00	     1.820e-09	     0.000e+00	     0.000e+00	     9.614e-10
-1.0770e+01		  1.2313e+00	     5.822e-09	     0.000e+00	     0.000e+00	     3.692e-09
-1.0770e+01		  1.3046e+00	     9.413e-09	     0.000e+00	     0.000e+00	     6.790e-09
-1.0770e+01		  1.3779e+00	     9.254e-09	     0.000e+00	     0.000e+00	     6.862e-09
-1.0770e+01		  1.4512e+00	     5.234e-09	     0.000e+00	     0.000e+00	     3.478e-09
-1.0770e+01		  1.5244e+00	     2.081e-09	     0.000e+00	     0.000e+00	     5.851e-10
-1.0770e+01		  1.5977e+00	     1.411e-09	     0.000e+00	     0.000e+00	     4.306e-10
-1.0770e+01		  1.6710e+00	     1.473e-09	     0.000e+00	     0.000e+00	     3.102e-10
-1.0770e+01		  1.7443e+00	     1.360e-09	     0.000e+00	     0.000e+00	     4.315e-10
-1.0770e+01		  1.8176e+00	     1.265e-09	     0.000e+00	     0.000e+00	     2.398e-10
-1.0770e+01		  1.8908e+00	     1.292e-09	     0.000e+00	     0.000e+00	     2.967e-10
-1.0770e+01		  1.9641e+00	     8.983e-10	     0.000e+00	     0.000e+00	     1.771e-10
-1.0770e+01		  2.0374e+00	     1.006e-09	     0.000e+00	     0.000e+00	     2.932e-10
-1.0770e+01		  2.1107e+00	     9.576e-10	     0.000e+00	     0.000e+00	     2.580e-10
-1.0770e+01		  2.1840e+00	     7.632e-10	     0.000e+00	     0.000e+00	     1.884e-10
-1.0770e+01		  2.2573e+00	     6.053e-10	     0.000e+00	     0.000e+00	     2.089e-10
-1.0770e+01		  2.3305e+00	     5.548e-10	     0.000e+00	     0.000e+00	     2.615e-10
-1.0770e+01		  2.4038e+00	     5.136e-10	     0.000e+00	     0.000e+00	     1.368e-10
-1.0770e+01		  2.4771e+00	     5.190e-10	     0.000e+00	     0.000e+00	     2.636e-10
-1.0770e+01		  2.5504e+00	     5.076e-10	     0.000e+00	     0.000e+00	     1.535e-10
-1.0770e+01		  2.6237e+00	     2.738e-10	     0.000e+00	     0.000e+00	     1.535e-10
-1.0770e+01		  2.6969e+00	     3.239e-10	     0.000e+00	     0.000e+00	     1.205e-10
-1.0770e+01		  2.7702e+00	     1.747e-10	     0.000e+00	     0.000e+00	     3.319e-11
-1.0770e+01		  2.8435e+00	     1.410e-10	     0.000e+00	     0.000e+00	     5.277e-11
-1.0770e+01		  2.9168e+00	     2.423e-10	     0.000e+00	     0.000e+00	     1.189e-10
-1.0770e+01		  2.9901e+00	     1.908e-10	     0.000e+00	     0.000e+00	     3.578e-11
-1.0770e+01		  3.0633e+00	     1.362e-10	     0.000e+00	     0.000e+00	     3.379e-11
-1.0770e+01		  3.1366e+00	     8.367e-11	     0.000e+00	     0.000e+00	     1.714e-11
-1.0770e+01		  3.2099e+00	     5.159e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  3.2832e+00	     1.015e-10	     0.000e+00	     0.000e+00	     1.772e-11
-1.0770e+01		  3.3565e+00	     5.238e-11	     0.000e+00	     0.000e+00	     3.442e-11
-1.0770e+01		  3.4298e+00	     1.740e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  3.5030e+00	     7.042e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  3.5763e+00	     1.002e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  3.6496e+00	     8.881e-11	     0.000e+00	     0.000e+00	     3.457e-11
-1.0770e+01		  3.7229e+00	     5.163e-11	     0.000e+00	     0.000e+00	     1.766e-11
-1.0770e+01		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  3.8694e+00	     1.732e-11	     0.000e+00	     0.000e+00	     1.732e-11
-1.0770e+01		  3.9427e+00	     1.830e-11	     0.000e+00	     0.000e+00	     1.830e-11
-1.0770e+01		  4.0160e+00	     1.647e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.1626e+00	     1.804e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.3824e+00	     1.789e-11	     0.000e+00	     0.000e+00	     1.789e-11
-1.0770e+01		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  4.8954e+00	     1.681e-11	     0.000e+00	     0.000e+00	     1.681e-11
-1.0770e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0770e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0702e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  1.0848e+00	     7.617e-11	     0.000e+00	     0.000e+00	     3.727e-11
-1.0702e+01		  1.1580e+00	     1.036e-09	     0.000e+00	     0.000e+00	     4.843e-10
-1.0702e+01		  1.2313e+00	     4.727e-09	     0.000e+00	     0.000e+00	     2.570e-09
-1.0702e+01		  1.3046e+00	     1.460e-08	     0.000e+00	     0.000e+00	     9.162e-09
-1.0702e+01		  1.3779e+00	     2.662e-08	     0.000e+00	     0.000e+00	     1.840e-08
-1.0702e+01		  1.4512e+00	     2.730e-08	     0.000e+00	     0.000e+00	     2.077e-08
-1.0702e+01		  1.5244e+00	     1.351e-08	     0.000e+00	     0.000e+00	     9.820e-09
-1.0702e+01		  1.5977e+00	     5.685e-09	     0.000e+00	     0.000e+00	     2.652e-09
-1.0702e+01		  1.6710e+00	     4.761e-09	     0.000e+00	     0.000e+00	     1.656e-09
-1.0702e+01		  1.7443e+00	     3.753e-09	     0.000e+00	     0.000e+00	     8.922e-10
-1.0702e+01		  1.8176e+00	     3.303e-09	     0.000e+00	     0.000e+00	     1.131e-09
-1.0702e+01		  1.8908e+00	     2.874e-09	     0.000e+00	     0.000e+00	     1.045e-09
-1.0702e+01		  1.9641e+00	     2.773e-09	     0.000e+00	     0.000e+00	     8.600e-10
-1.0702e+01		  2.0374e+00	     2.125e-09	     0.000e+00	     0.000e+00	     6.112e-10
-1.0702e+01		  2.1107e+00	     2.185e-09	     0.000e+00	     0.000e+00	     6.000e-10
-1.0702e+01		  2.1840e+00	     2.097e-09	     0.000e+00	     0.000e+00	     6.681e-10
-1.0702e+01		  2.2573e+00	     2.061e-09	     0.000e+00	     0.000e+00	     6.052e-10
-1.0702e+01		  2.3305e+00	     1.533e-09	     0.000e+00	     0.000e+00	     4.011e-10
-1.0702e+01		  2.4038e+00	     1.256e-09	     0.000e+00	     0.000e+00	     3.269e-10
-1.0702e+01		  2.4771e+00	     1.221e-09	     0.000e+00	     0.000e+00	     3.572e-10
-1.0702e+01		  2.5504e+00	     8.979e-10	     0.000e+00	     0.000e+00	     3.398e-10
-1.0702e+01		  2.6237e+00	     7.273e-10	     0.000e+00	     0.000e+00	     2.375e-10
-1.0702e+01		  2.6969e+00	     6.838e-10	     0.000e+00	     0.000e+00	     2.808e-10
-1.0702e+01		  2.7702e+00	     6.225e-10	     0.000e+00	     0.000e+00	     2.219e-10
-1.0702e+01		  2.8435e+00	     5.041e-10	     0.000e+00	     0.000e+00	     1.784e-10
-1.0702e+01		  2.9168e+00	     5.391e-10	     0.000e+00	     0.000e+00	     1.971e-10
-1.0702e+01		  2.9901e+00	     4.469e-10	     0.000e+00	     0.000e+00	     1.849e-10
-1.0702e+01		  3.0633e+00	     3.021e-10	     0.000e+00	     0.000e+00	     1.446e-10
-1.0702e+01		  3.1366e+00	     3.239e-10	     0.000e+00	     0.000e+00	     1.015e-10
-1.0702e+01		  3.2099e+00	     3.036e-10	     0.000e+00	     0.000e+00	     5.889e-11
-1.0702e+01		  3.2832e+00	     2.581e-10	     0.000e+00	     0.000e+00	     1.371e-10
-1.0702e+01		  3.3565e+00	     1.999e-10	     0.000e+00	     0.000e+00	     1.186e-10
-1.0702e+01		  3.4298e+00	     1.637e-10	     0.000e+00	     0.000e+00	     3.981e-11
-1.0702e+01		  3.5030e+00	     1.578e-10	     0.000e+00	     0.000e+00	     8.009e-11
-1.0702e+01		  3.5763e+00	     1.615e-10	     0.000e+00	     0.000e+00	     7.974e-11
-1.0702e+01		  3.6496e+00	     1.991e-10	     0.000e+00	     0.000e+00	     1.929e-11
-1.0702e+01		  3.7229e+00	     8.002e-11	     0.000e+00	     0.000e+00	     2.056e-11
-1.0702e+01		  3.7962e+00	     1.605e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  3.8694e+00	     6.141e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  3.9427e+00	     1.220e-10	     0.000e+00	     0.000e+00	     2.142e-11
-1.0702e+01		  4.0160e+00	     1.022e-10	     0.000e+00	     0.000e+00	     4.025e-11
-1.0702e+01		  4.0893e+00	     3.845e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  4.1626e+00	     6.195e-11	     0.000e+00	     0.000e+00	     2.126e-11
-1.0702e+01		  4.2358e+00	     6.055e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  4.3091e+00	     1.219e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  4.3824e+00	     8.022e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  4.4557e+00	     5.715e-11	     0.000e+00	     0.000e+00	     1.918e-11
-1.0702e+01		  4.5290e+00	     4.108e-11	     0.000e+00	     0.000e+00	     2.047e-11
-1.0702e+01		  4.6023e+00	     4.002e-11	     0.000e+00	     0.000e+00	     1.922e-11
-1.0702e+01		  4.6755e+00	     2.057e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  4.8221e+00	     1.936e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.1152e+00	     2.101e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0702e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0634e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  1.1580e+00	     4.767e-10	     0.000e+00	     0.000e+00	     1.386e-10
-1.0634e+01		  1.2313e+00	     2.744e-09	     0.000e+00	     0.000e+00	     9.981e-10
-1.0634e+01		  1.3046e+00	     1.323e-08	     0.000e+00	     0.000e+00	     6.436e-09
-1.0634e+01		  1.3779e+00	     3.969e-08	     0.000e+00	     0.000e+00	     2.353e-08
-1.0634e+01		  1.4512e+00	     7.623e-08	     0.000e+00	     0.000e+00	     5.271e-08
-1.0634e+01		  1.5244e+00	     8.545e-08	     0.000e+00	     0.000e+00	     6.941e-08
-1.0634e+01		  1.5977e+00	     5.166e-08	     0.000e+00	     0.000e+00	     4.232e-08
-1.0634e+01		  1.6710e+00	     1.968e-08	     0.000e+00	     0.000e+00	     1.241e-08
-1.0634e+01		  1.7443e+00	     9.421e-09	     0.000e+00	     0.000e+00	     3.456e-09
-1.0634e+01		  1.8176e+00	     8.455e-09	     0.000e+00	     0.000e+00	     2.584e-09
-1.0634e+01		  1.8908e+00	     7.406e-09	     0.000e+00	     0.000e+00	     2.612e-09
-1.0634e+01		  1.9641e+00	     7.020e-09	     0.000e+00	     0.000e+00	     2.259e-09
-1.0634e+01		  2.0374e+00	     5.741e-09	     0.000e+00	     0.000e+00	     1.777e-09
-1.0634e+01		  2.1107e+00	     5.485e-09	     0.000e+00	     0.000e+00	     1.638e-09
-1.0634e+01		  2.1840e+00	     4.458e-09	     0.000e+00	     0.000e+00	     1.368e-09
-1.0634e+01		  2.2573e+00	     4.081e-09	     0.000e+00	     0.000e+00	     1.411e-09
-1.0634e+01		  2.3305e+00	     3.512e-09	     0.000e+00	     0.000e+00	     1.133e-09
-1.0634e+01		  2.4038e+00	     3.253e-09	     0.000e+00	     0.000e+00	     7.080e-10
-1.0634e+01		  2.4771e+00	     2.668e-09	     0.000e+00	     0.000e+00	     7.629e-10
-1.0634e+01		  2.5504e+00	     2.343e-09	     0.000e+00	     0.000e+00	     7.685e-10
-1.0634e+01		  2.6237e+00	     1.840e-09	     0.000e+00	     0.000e+00	     8.246e-10
-1.0634e+01		  2.6969e+00	     2.023e-09	     0.000e+00	     0.000e+00	     6.588e-10
-1.0634e+01		  2.7702e+00	     1.788e-09	     0.000e+00	     0.000e+00	     6.627e-10
-1.0634e+01		  2.8435e+00	     1.843e-09	     0.000e+00	     0.000e+00	     6.522e-10
-1.0634e+01		  2.9168e+00	     1.500e-09	     0.000e+00	     0.000e+00	     4.663e-10
-1.0634e+01		  2.9901e+00	     1.246e-09	     0.000e+00	     0.000e+00	     4.491e-10
-1.0634e+01		  3.0633e+00	     9.507e-10	     0.000e+00	     0.000e+00	     4.350e-10
-1.0634e+01		  3.1366e+00	     7.849e-10	     0.000e+00	     0.000e+00	     1.421e-10
-1.0634e+01		  3.2099e+00	     8.655e-10	     0.000e+00	     0.000e+00	     1.394e-10
-1.0634e+01		  3.2832e+00	     1.177e-09	     0.000e+00	     0.000e+00	     3.338e-10
-1.0634e+01		  3.3565e+00	     5.366e-10	     0.000e+00	     0.000e+00	     1.865e-10
-1.0634e+01		  3.4298e+00	     6.885e-10	     0.000e+00	     0.000e+00	     1.409e-10
-1.0634e+01		  3.5030e+00	     4.008e-10	     0.000e+00	     0.000e+00	     9.611e-11
-1.0634e+01		  3.5763e+00	     5.994e-10	     0.000e+00	     0.000e+00	     1.137e-10
-1.0634e+01		  3.6496e+00	     3.253e-10	     0.000e+00	     0.000e+00	     1.178e-10
-1.0634e+01		  3.7229e+00	     7.050e-10	     0.000e+00	     0.000e+00	     2.574e-10
-1.0634e+01		  3.7962e+00	     4.483e-10	     0.000e+00	     0.000e+00	     1.663e-10
-1.0634e+01		  3.8694e+00	     3.911e-10	     0.000e+00	     0.000e+00	     1.158e-10
-1.0634e+01		  3.9427e+00	     2.361e-10	     0.000e+00	     0.000e+00	     1.168e-10
-1.0634e+01		  4.0160e+00	     1.887e-10	     0.000e+00	     0.000e+00	     4.636e-11
-1.0634e+01		  4.0893e+00	     1.626e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  4.1626e+00	     1.175e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  4.2358e+00	     1.367e-10	     0.000e+00	     0.000e+00	     4.479e-11
-1.0634e+01		  4.3091e+00	     1.156e-10	     0.000e+00	     0.000e+00	     4.572e-11
-1.0634e+01		  4.3824e+00	     1.609e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  4.4557e+00	     9.593e-11	     0.000e+00	     0.000e+00	     2.421e-11
-1.0634e+01		  4.5290e+00	     6.914e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  4.6023e+00	     1.645e-10	     0.000e+00	     0.000e+00	     6.999e-11
-1.0634e+01		  4.6755e+00	     2.142e-10	     0.000e+00	     0.000e+00	     7.212e-11
-1.0634e+01		  4.7488e+00	     1.917e-10	     0.000e+00	     0.000e+00	     7.248e-11
-1.0634e+01		  4.8221e+00	     1.824e-10	     0.000e+00	     0.000e+00	     9.052e-11
-1.0634e+01		  4.8954e+00	     1.390e-10	     0.000e+00	     0.000e+00	     6.922e-11
-1.0634e+01		  4.9687e+00	     7.000e-11	     0.000e+00	     0.000e+00	     4.762e-11
-1.0634e+01		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.1152e+00	     4.626e-11	     0.000e+00	     0.000e+00	     2.159e-11
-1.0634e+01		  5.1885e+00	     6.862e-11	     0.000e+00	     0.000e+00	     4.642e-11
-1.0634e+01		  5.2618e+00	     2.457e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.4083e+00	     2.504e-11	     0.000e+00	     0.000e+00	     2.504e-11
-1.0634e+01		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0634e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0566e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  1.1580e+00	     2.623e-11	     0.000e+00	     0.000e+00	     2.623e-11
-1.0566e+01		  1.2313e+00	     7.973e-10	     0.000e+00	     0.000e+00	     1.888e-10
-1.0566e+01		  1.3046e+00	     7.721e-09	     0.000e+00	     0.000e+00	     2.965e-09
-1.0566e+01		  1.3779e+00	     3.589e-08	     0.000e+00	     0.000e+00	     1.777e-08
-1.0566e+01		  1.4512e+00	     1.077e-07	     0.000e+00	     0.000e+00	     5.900e-08
-1.0566e+01		  1.5244e+00	     2.199e-07	     0.000e+00	     0.000e+00	     1.572e-07
-1.0566e+01		  1.5977e+00	     2.692e-07	     0.000e+00	     0.000e+00	     2.246e-07
-1.0566e+01		  1.6710e+00	     1.787e-07	     0.000e+00	     0.000e+00	     1.510e-07
-1.0566e+01		  1.7443e+00	     4.711e-08	     0.000e+00	     0.000e+00	     3.075e-08
-1.0566e+01		  1.8176e+00	     2.167e-08	     0.000e+00	     0.000e+00	     8.184e-09
-1.0566e+01		  1.8908e+00	     1.758e-08	     0.000e+00	     0.000e+00	     6.632e-09
-1.0566e+01		  1.9641e+00	     1.490e-08	     0.000e+00	     0.000e+00	     4.873e-09
-1.0566e+01		  2.0374e+00	     1.383e-08	     0.000e+00	     0.000e+00	     4.372e-09
-1.0566e+01		  2.1107e+00	     1.208e-08	     0.000e+00	     0.000e+00	     3.631e-09
-1.0566e+01		  2.1840e+00	     1.096e-08	     0.000e+00	     0.000e+00	     2.849e-09
-1.0566e+01		  2.2573e+00	     9.435e-09	     0.000e+00	     0.000e+00	     2.614e-09
-1.0566e+01		  2.3305e+00	     8.446e-09	     0.000e+00	     0.000e+00	     2.455e-09
-1.0566e+01		  2.4038e+00	     8.227e-09	     0.000e+00	     0.000e+00	     2.335e-09
-1.0566e+01		  2.4771e+00	     7.055e-09	     0.000e+00	     0.000e+00	     2.204e-09
-1.0566e+01		  2.5504e+00	     6.458e-09	     0.000e+00	     0.000e+00	     1.834e-09
-1.0566e+01		  2.6237e+00	     6.355e-09	     0.000e+00	     0.000e+00	     2.039e-09
-1.0566e+01		  2.6969e+00	     5.132e-09	     0.000e+00	     0.000e+00	     1.776e-09
-1.0566e+01		  2.7702e+00	     3.946e-09	     0.000e+00	     0.000e+00	     1.385e-09
-1.0566e+01		  2.8435e+00	     4.002e-09	     0.000e+00	     0.000e+00	     1.635e-09
-1.0566e+01		  2.9168e+00	     3.323e-09	     0.000e+00	     0.000e+00	     1.047e-09
-1.0566e+01		  2.9901e+00	     3.182e-09	     0.000e+00	     0.000e+00	     1.125e-09
-1.0566e+01		  3.0633e+00	     3.136e-09	     0.000e+00	     0.000e+00	     8.872e-10
-1.0566e+01		  3.1366e+00	     2.768e-09	     0.000e+00	     0.000e+00	     9.027e-10
-1.0566e+01		  3.2099e+00	     2.012e-09	     0.000e+00	     0.000e+00	     5.512e-10
-1.0566e+01		  3.2832e+00	     1.668e-09	     0.000e+00	     0.000e+00	     4.654e-10
-1.0566e+01		  3.3565e+00	     1.488e-09	     0.000e+00	     0.000e+00	     3.285e-10
-1.0566e+01		  3.4298e+00	     1.804e-09	     0.000e+00	     0.000e+00	     3.807e-10
-1.0566e+01		  3.5030e+00	     1.505e-09	     0.000e+00	     0.000e+00	     3.842e-10
-1.0566e+01		  3.5763e+00	     1.431e-09	     0.000e+00	     0.000e+00	     3.846e-10
-1.0566e+01		  3.6496e+00	     1.299e-09	     0.000e+00	     0.000e+00	     4.206e-10
-1.0566e+01		  3.7229e+00	     1.017e-09	     0.000e+00	     0.000e+00	     3.588e-10
-1.0566e+01		  3.7962e+00	     1.091e-09	     0.000e+00	     0.000e+00	     4.120e-10
-1.0566e+01		  3.8694e+00	     1.076e-09	     0.000e+00	     0.000e+00	     2.978e-10
-1.0566e+01		  3.9427e+00	     5.757e-10	     0.000e+00	     0.000e+00	     1.137e-10
-1.0566e+01		  4.0160e+00	     7.178e-10	     0.000e+00	     0.000e+00	     1.617e-10
-1.0566e+01		  4.0893e+00	     7.703e-10	     0.000e+00	     0.000e+00	     3.326e-10
-1.0566e+01		  4.1626e+00	     4.999e-10	     0.000e+00	     0.000e+00	     2.002e-10
-1.0566e+01		  4.2358e+00	     3.952e-10	     0.000e+00	     0.000e+00	     1.972e-10
-1.0566e+01		  4.3091e+00	     3.289e-10	     0.000e+00	     0.000e+00	     1.099e-10
-1.0566e+01		  4.3824e+00	     3.615e-10	     0.000e+00	     0.000e+00	     1.122e-10
-1.0566e+01		  4.4557e+00	     3.323e-10	     0.000e+00	     0.000e+00	     1.632e-10
-1.0566e+01		  4.5290e+00	     3.658e-10	     0.000e+00	     0.000e+00	     8.471e-11
-1.0566e+01		  4.6023e+00	     2.709e-10	     0.000e+00	     0.000e+00	     1.398e-10
-1.0566e+01		  4.6755e+00	     3.022e-10	     0.000e+00	     0.000e+00	     1.119e-10
-1.0566e+01		  4.7488e+00	     3.251e-10	     0.000e+00	     0.000e+00	     2.554e-11
-1.0566e+01		  4.8221e+00	     2.723e-10	     0.000e+00	     0.000e+00	     7.957e-11
-1.0566e+01		  4.8954e+00	     2.491e-10	     0.000e+00	     0.000e+00	     2.810e-11
-1.0566e+01		  4.9687e+00	     3.472e-10	     0.000e+00	     0.000e+00	     1.325e-10
-1.0566e+01		  5.0419e+00	     8.268e-11	     0.000e+00	     0.000e+00	     5.656e-11
-1.0566e+01		  5.1152e+00	     1.085e-10	     0.000e+00	     0.000e+00	     2.839e-11
-1.0566e+01		  5.1885e+00	     2.548e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  5.2618e+00	     1.115e-10	     0.000e+00	     0.000e+00	     1.115e-10
-1.0566e+01		  5.3351e+00	     8.489e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  5.4083e+00	     1.071e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  5.4816e+00	     5.680e-11	     0.000e+00	     0.000e+00	     2.814e-11
-1.0566e+01		  5.5549e+00	     2.900e-11	     0.000e+00	     0.000e+00	     2.900e-11
-1.0566e+01		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0566e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0498e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  1.2313e+00	     3.715e-10	     0.000e+00	     0.000e+00	     3.042e-11
-1.0498e+01		  1.3046e+00	     2.629e-09	     0.000e+00	     0.000e+00	     8.409e-10
-1.0498e+01		  1.3779e+00	     1.929e-08	     0.000e+00	     0.000e+00	     7.541e-09
-1.0498e+01		  1.4512e+00	     8.845e-08	     0.000e+00	     0.000e+00	     3.849e-08
-1.0498e+01		  1.5244e+00	     2.848e-07	     0.000e+00	     0.000e+00	     1.575e-07
-1.0498e+01		  1.5977e+00	     6.167e-07	     0.000e+00	     0.000e+00	     4.371e-07
-1.0498e+01		  1.6710e+00	     8.287e-07	     0.000e+00	     0.000e+00	     7.009e-07
-1.0498e+01		  1.7443e+00	     5.070e-07	     0.000e+00	     0.000e+00	     4.466e-07
-1.0498e+01		  1.8176e+00	     1.171e-07	     0.000e+00	     0.000e+00	     7.945e-08
-1.0498e+01		  1.8908e+00	     4.683e-08	     0.000e+00	     0.000e+00	     1.769e-08
-1.0498e+01		  1.9641e+00	     3.685e-08	     0.000e+00	     0.000e+00	     1.320e-08
-1.0498e+01		  2.0374e+00	     3.511e-08	     0.000e+00	     0.000e+00	     1.183e-08
-1.0498e+01		  2.1107e+00	     2.864e-08	     0.000e+00	     0.000e+00	     8.899e-09
-1.0498e+01		  2.1840e+00	     2.348e-08	     0.000e+00	     0.000e+00	     6.991e-09
-1.0498e+01		  2.2573e+00	     2.332e-08	     0.000e+00	     0.000e+00	     6.842e-09
-1.0498e+01		  2.3305e+00	     1.973e-08	     0.000e+00	     0.000e+00	     5.770e-09
-1.0498e+01		  2.4038e+00	     1.820e-08	     0.000e+00	     0.000e+00	     5.369e-09
-1.0498e+01		  2.4771e+00	     1.743e-08	     0.000e+00	     0.000e+00	     4.929e-09
-1.0498e+01		  2.5504e+00	     1.483e-08	     0.000e+00	     0.000e+00	     4.038e-09
-1.0498e+01		  2.6237e+00	     1.346e-08	     0.000e+00	     0.000e+00	     4.544e-09
-1.0498e+01		  2.6969e+00	     1.319e-08	     0.000e+00	     0.000e+00	     3.695e-09
-1.0498e+01		  2.7702e+00	     1.151e-08	     0.000e+00	     0.000e+00	     3.628e-09
-1.0498e+01		  2.8435e+00	     1.007e-08	     0.000e+00	     0.000e+00	     3.069e-09
-1.0498e+01		  2.9168e+00	     7.853e-09	     0.000e+00	     0.000e+00	     2.377e-09
-1.0498e+01		  2.9901e+00	     7.820e-09	     0.000e+00	     0.000e+00	     2.722e-09
-1.0498e+01		  3.0633e+00	     7.374e-09	     0.000e+00	     0.000e+00	     2.701e-09
-1.0498e+01		  3.1366e+00	     5.953e-09	     0.000e+00	     0.000e+00	     1.795e-09
-1.0498e+01		  3.2099e+00	     5.357e-09	     0.000e+00	     0.000e+00	     1.774e-09
-1.0498e+01		  3.2832e+00	     4.976e-09	     0.000e+00	     0.000e+00	     1.325e-09
-1.0498e+01		  3.3565e+00	     4.904e-09	     0.000e+00	     0.000e+00	     1.505e-09
-1.0498e+01		  3.4298e+00	     4.857e-09	     0.000e+00	     0.000e+00	     1.556e-09
-1.0498e+01		  3.5030e+00	     3.079e-09	     0.000e+00	     0.000e+00	     8.097e-10
-1.0498e+01		  3.5763e+00	     3.670e-09	     0.000e+00	     0.000e+00	     1.196e-09
-1.0498e+01		  3.6496e+00	     2.709e-09	     0.000e+00	     0.000e+00	     9.537e-10
-1.0498e+01		  3.7229e+00	     3.163e-09	     0.000e+00	     0.000e+00	     1.081e-09
-1.0498e+01		  3.7962e+00	     2.374e-09	     0.000e+00	     0.000e+00	     1.058e-09
-1.0498e+01		  3.8694e+00	     2.752e-09	     0.000e+00	     0.000e+00	     1.032e-09
-1.0498e+01		  3.9427e+00	     2.507e-09	     0.000e+00	     0.000e+00	     9.628e-10
-1.0498e+01		  4.0160e+00	     2.422e-09	     0.000e+00	     0.000e+00	     1.047e-09
-1.0498e+01		  4.0893e+00	     2.273e-09	     0.000e+00	     0.000e+00	     1.152e-09
-1.0498e+01		  4.1626e+00	     1.368e-09	     0.000e+00	     0.000e+00	     6.070e-10
-1.0498e+01		  4.2358e+00	     1.587e-09	     0.000e+00	     0.000e+00	     7.977e-10
-1.0498e+01		  4.3091e+00	     2.098e-09	     0.000e+00	     0.000e+00	     1.075e-09
-1.0498e+01		  4.3824e+00	     1.489e-09	     0.000e+00	     0.000e+00	     6.137e-10
-1.0498e+01		  4.4557e+00	     1.390e-09	     0.000e+00	     0.000e+00	     7.463e-10
-1.0498e+01		  4.5290e+00	     8.431e-10	     0.000e+00	     0.000e+00	     3.604e-10
-1.0498e+01		  4.6023e+00	     9.763e-10	     0.000e+00	     0.000e+00	     4.558e-10
-1.0498e+01		  4.6755e+00	     1.063e-09	     0.000e+00	     0.000e+00	     3.261e-10
-1.0498e+01		  4.7488e+00	     1.022e-09	     0.000e+00	     0.000e+00	     5.409e-10
-1.0498e+01		  4.8221e+00	     8.097e-10	     0.000e+00	     0.000e+00	     2.628e-10
-1.0498e+01		  4.8954e+00	     7.326e-10	     0.000e+00	     0.000e+00	     3.133e-10
-1.0498e+01		  4.9687e+00	     7.434e-10	     0.000e+00	     0.000e+00	     2.352e-10
-1.0498e+01		  5.0419e+00	     4.499e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  5.1152e+00	     4.804e-10	     0.000e+00	     0.000e+00	     2.911e-10
-1.0498e+01		  5.1885e+00	     2.979e-10	     0.000e+00	     0.000e+00	     1.318e-10
-1.0498e+01		  5.2618e+00	     1.583e-10	     0.000e+00	     0.000e+00	     2.965e-11
-1.0498e+01		  5.3351e+00	     1.611e-10	     0.000e+00	     0.000e+00	     3.322e-11
-1.0498e+01		  5.4083e+00	     6.317e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  5.4816e+00	     6.134e-11	     0.000e+00	     0.000e+00	     3.154e-11
-1.0498e+01		  5.5549e+00	     1.313e-10	     0.000e+00	     0.000e+00	     6.590e-11
-1.0498e+01		  5.6282e+00	     3.276e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  5.7015e+00	     3.074e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  5.7748e+00	     3.361e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  5.8480e+00	     3.198e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  5.9213e+00	     3.381e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0498e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0430e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  1.3046e+00	     5.803e-10	     0.000e+00	     0.000e+00	     1.086e-10
-1.0430e+01		  1.3779e+00	     6.013e-09	     0.000e+00	     0.000e+00	     2.033e-09
-1.0430e+01		  1.4512e+00	     4.455e-08	     0.000e+00	     0.000e+00	     1.544e-08
-1.0430e+01		  1.5244e+00	     2.226e-07	     0.000e+00	     0.000e+00	     8.788e-08
-1.0430e+01		  1.5977e+00	     7.438e-07	     0.000e+00	     0.000e+00	     3.904e-07
-1.0430e+01		  1.6710e+00	     1.672e-06	     0.000e+00	     0.000e+00	     1.173e-06
-1.0430e+01		  1.7443e+00	     2.376e-06	     0.000e+00	     0.000e+00	     2.009e-06
-1.0430e+01		  1.8176e+00	     1.495e-06	     0.000e+00	     0.000e+00	     1.329e-06
-1.0430e+01		  1.8908e+00	     2.242e-07	     0.000e+00	     0.000e+00	     1.463e-07
-1.0430e+01		  1.9641e+00	     1.039e-07	     0.000e+00	     0.000e+00	     4.210e-08
-1.0430e+01		  2.0374e+00	     8.901e-08	     0.000e+00	     0.000e+00	     3.328e-08
-1.0430e+01		  2.1107e+00	     7.397e-08	     0.000e+00	     0.000e+00	     2.640e-08
-1.0430e+01		  2.1840e+00	     6.330e-08	     0.000e+00	     0.000e+00	     2.143e-08
-1.0430e+01		  2.2573e+00	     5.499e-08	     0.000e+00	     0.000e+00	     1.813e-08
-1.0430e+01		  2.3305e+00	     5.020e-08	     0.000e+00	     0.000e+00	     1.679e-08
-1.0430e+01		  2.4038e+00	     4.192e-08	     0.000e+00	     0.000e+00	     1.298e-08
-1.0430e+01		  2.4771e+00	     3.824e-08	     0.000e+00	     0.000e+00	     1.167e-08
-1.0430e+01		  2.5504e+00	     3.456e-08	     0.000e+00	     0.000e+00	     1.064e-08
-1.0430e+01		  2.6237e+00	     3.181e-08	     0.000e+00	     0.000e+00	     8.827e-09
-1.0430e+01		  2.6969e+00	     2.791e-08	     0.000e+00	     0.000e+00	     7.625e-09
-1.0430e+01		  2.7702e+00	     2.501e-08	     0.000e+00	     0.000e+00	     7.393e-09
-1.0430e+01		  2.8435e+00	     2.414e-08	     0.000e+00	     0.000e+00	     5.716e-09
-1.0430e+01		  2.9168e+00	     2.169e-08	     0.000e+00	     0.000e+00	     5.587e-09
-1.0430e+01		  2.9901e+00	     1.950e-08	     0.000e+00	     0.000e+00	     5.633e-09
-1.0430e+01		  3.0633e+00	     1.694e-08	     0.000e+00	     0.000e+00	     4.787e-09
-1.0430e+01		  3.1366e+00	     1.540e-08	     0.000e+00	     0.000e+00	     4.776e-09
-1.0430e+01		  3.2099e+00	     1.493e-08	     0.000e+00	     0.000e+00	     4.574e-09
-1.0430e+01		  3.2832e+00	     1.315e-08	     0.000e+00	     0.000e+00	     3.553e-09
-1.0430e+01		  3.3565e+00	     1.211e-08	     0.000e+00	     0.000e+00	     4.179e-09
-1.0430e+01		  3.4298e+00	     1.212e-08	     0.000e+00	     0.000e+00	     3.274e-09
-1.0430e+01		  3.5030e+00	     9.966e-09	     0.000e+00	     0.000e+00	     3.071e-09
-1.0430e+01		  3.5763e+00	     9.194e-09	     0.000e+00	     0.000e+00	     2.747e-09
-1.0430e+01		  3.6496e+00	     8.710e-09	     0.000e+00	     0.000e+00	     2.887e-09
-1.0430e+01		  3.7229e+00	     7.557e-09	     0.000e+00	     0.000e+00	     2.402e-09
-1.0430e+01		  3.7962e+00	     7.820e-09	     0.000e+00	     0.000e+00	     2.685e-09
-1.0430e+01		  3.8694e+00	     5.895e-09	     0.000e+00	     0.000e+00	     2.549e-09
-1.0430e+01		  3.9427e+00	     5.905e-09	     0.000e+00	     0.000e+00	     2.367e-09
-1.0430e+01		  4.0160e+00	     5.120e-09	     0.000e+00	     0.000e+00	     1.968e-09
-1.0430e+01		  4.0893e+00	     5.256e-09	     0.000e+00	     0.000e+00	     2.063e-09
-1.0430e+01		  4.1626e+00	     5.851e-09	     0.000e+00	     0.000e+00	     2.394e-09
-1.0430e+01		  4.2358e+00	     5.123e-09	     0.000e+00	     0.000e+00	     2.117e-09
-1.0430e+01		  4.3091e+00	     3.635e-09	     0.000e+00	     0.000e+00	     1.632e-09
-1.0430e+01		  4.3824e+00	     4.237e-09	     0.000e+00	     0.000e+00	     2.126e-09
-1.0430e+01		  4.4557e+00	     3.949e-09	     0.000e+00	     0.000e+00	     2.212e-09
-1.0430e+01		  4.5290e+00	     3.923e-09	     0.000e+00	     0.000e+00	     2.116e-09
-1.0430e+01		  4.6023e+00	     2.989e-09	     0.000e+00	     0.000e+00	     1.761e-09
-1.0430e+01		  4.6755e+00	     2.862e-09	     0.000e+00	     0.000e+00	     1.444e-09
-1.0430e+01		  4.7488e+00	     2.438e-09	     0.000e+00	     0.000e+00	     1.241e-09
-1.0430e+01		  4.8221e+00	     2.545e-09	     0.000e+00	     0.000e+00	     1.087e-09
-1.0430e+01		  4.8954e+00	     2.271e-09	     0.000e+00	     0.000e+00	     1.312e-09
-1.0430e+01		  4.9687e+00	     1.887e-09	     0.000e+00	     0.000e+00	     5.650e-10
-1.0430e+01		  5.0419e+00	     2.176e-09	     0.000e+00	     0.000e+00	     9.803e-10
-1.0430e+01		  5.1152e+00	     1.777e-09	     0.000e+00	     0.000e+00	     5.714e-10
-1.0430e+01		  5.1885e+00	     1.786e-09	     0.000e+00	     0.000e+00	     7.231e-10
-1.0430e+01		  5.2618e+00	     1.045e-09	     0.000e+00	     0.000e+00	     4.856e-10
-1.0430e+01		  5.3351e+00	     1.221e-09	     0.000e+00	     0.000e+00	     3.446e-10
-1.0430e+01		  5.4083e+00	     9.527e-10	     0.000e+00	     0.000e+00	     2.622e-10
-1.0430e+01		  5.4816e+00	     6.737e-10	     0.000e+00	     0.000e+00	     2.709e-10
-1.0430e+01		  5.5549e+00	     3.896e-10	     0.000e+00	     0.000e+00	     1.598e-10
-1.0430e+01		  5.6282e+00	     3.706e-10	     0.000e+00	     0.000e+00	     2.278e-10
-1.0430e+01		  5.7015e+00	     3.854e-10	     0.000e+00	     0.000e+00	     1.128e-10
-1.0430e+01		  5.7748e+00	     3.752e-10	     0.000e+00	     0.000e+00	     3.734e-11
-1.0430e+01		  5.8480e+00	     7.367e-11	     0.000e+00	     0.000e+00	     3.903e-11
-1.0430e+01		  5.9213e+00	     3.696e-11	     0.000e+00	     0.000e+00	     3.696e-11
-1.0430e+01		  5.9946e+00	     1.938e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.0679e+00	     3.838e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0430e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0362e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  1.3046e+00	     4.108e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  1.3779e+00	     1.958e-09	     0.000e+00	     0.000e+00	     4.202e-10
-1.0362e+01		  1.4512e+00	     1.722e-08	     0.000e+00	     0.000e+00	     4.800e-09
-1.0362e+01		  1.5244e+00	     1.173e-07	     0.000e+00	     0.000e+00	     3.516e-08
-1.0362e+01		  1.5977e+00	     5.462e-07	     0.000e+00	     0.000e+00	     1.961e-07
-1.0362e+01		  1.6710e+00	     1.845e-06	     0.000e+00	     0.000e+00	     9.131e-07
-1.0362e+01		  1.7443e+00	     4.397e-06	     0.000e+00	     0.000e+00	     3.010e-06
-1.0362e+01		  1.8176e+00	     6.487e-06	     0.000e+00	     0.000e+00	     5.412e-06
-1.0362e+01		  1.8908e+00	     3.528e-06	     0.000e+00	     0.000e+00	     3.138e-06
-1.0362e+01		  1.9641e+00	     3.382e-07	     0.000e+00	     0.000e+00	     1.687e-07
-1.0362e+01		  2.0374e+00	     2.204e-07	     0.000e+00	     0.000e+00	     8.523e-08
-1.0362e+01		  2.1107e+00	     1.760e-07	     0.000e+00	     0.000e+00	     6.513e-08
-1.0362e+01		  2.1840e+00	     1.513e-07	     0.000e+00	     0.000e+00	     5.367e-08
-1.0362e+01		  2.2573e+00	     1.325e-07	     0.000e+00	     0.000e+00	     4.378e-08
-1.0362e+01		  2.3305e+00	     1.170e-07	     0.000e+00	     0.000e+00	     3.899e-08
-1.0362e+01		  2.4038e+00	     9.898e-08	     0.000e+00	     0.000e+00	     3.176e-08
-1.0362e+01		  2.4771e+00	     9.495e-08	     0.000e+00	     0.000e+00	     3.174e-08
-1.0362e+01		  2.5504e+00	     8.550e-08	     0.000e+00	     0.000e+00	     2.771e-08
-1.0362e+01		  2.6237e+00	     7.707e-08	     0.000e+00	     0.000e+00	     2.353e-08
-1.0362e+01		  2.6969e+00	     7.087e-08	     0.000e+00	     0.000e+00	     2.253e-08
-1.0362e+01		  2.7702e+00	     6.258e-08	     0.000e+00	     0.000e+00	     1.865e-08
-1.0362e+01		  2.8435e+00	     5.864e-08	     0.000e+00	     0.000e+00	     1.881e-08
-1.0362e+01		  2.9168e+00	     5.544e-08	     0.000e+00	     0.000e+00	     1.666e-08
-1.0362e+01		  2.9901e+00	     4.940e-08	     0.000e+00	     0.000e+00	     1.411e-08
-1.0362e+01		  3.0633e+00	     4.648e-08	     0.000e+00	     0.000e+00	     1.475e-08
-1.0362e+01		  3.1366e+00	     4.155e-08	     0.000e+00	     0.000e+00	     1.305e-08
-1.0362e+01		  3.2099e+00	     3.562e-08	     0.000e+00	     0.000e+00	     1.137e-08
-1.0362e+01		  3.2832e+00	     3.543e-08	     0.000e+00	     0.000e+00	     1.171e-08
-1.0362e+01		  3.3565e+00	     3.282e-08	     0.000e+00	     0.000e+00	     1.117e-08
-1.0362e+01		  3.4298e+00	     3.162e-08	     0.000e+00	     0.000e+00	     1.091e-08
-1.0362e+01		  3.5030e+00	     2.548e-08	     0.000e+00	     0.000e+00	     8.769e-09
-1.0362e+01		  3.5763e+00	     2.482e-08	     0.000e+00	     0.000e+00	     8.757e-09
-1.0362e+01		  3.6496e+00	     2.237e-08	     0.000e+00	     0.000e+00	     8.419e-09
-1.0362e+01		  3.7229e+00	     2.026e-08	     0.000e+00	     0.000e+00	     7.527e-09
-1.0362e+01		  3.7962e+00	     1.995e-08	     0.000e+00	     0.000e+00	     6.980e-09
-1.0362e+01		  3.8694e+00	     2.146e-08	     0.000e+00	     0.000e+00	     7.404e-09
-1.0362e+01		  3.9427e+00	     1.828e-08	     0.000e+00	     0.000e+00	     7.035e-09
-1.0362e+01		  4.0160e+00	     1.581e-08	     0.000e+00	     0.000e+00	     5.988e-09
-1.0362e+01		  4.0893e+00	     1.541e-08	     0.000e+00	     0.000e+00	     6.117e-09
-1.0362e+01		  4.1626e+00	     1.449e-08	     0.000e+00	     0.000e+00	     5.721e-09
-1.0362e+01		  4.2358e+00	     1.448e-08	     0.000e+00	     0.000e+00	     5.478e-09
-1.0362e+01		  4.3091e+00	     1.182e-08	     0.000e+00	     0.000e+00	     5.359e-09
-1.0362e+01		  4.3824e+00	     1.147e-08	     0.000e+00	     0.000e+00	     3.998e-09
-1.0362e+01		  4.4557e+00	     1.194e-08	     0.000e+00	     0.000e+00	     5.329e-09
-1.0362e+01		  4.5290e+00	     9.807e-09	     0.000e+00	     0.000e+00	     4.580e-09
-1.0362e+01		  4.6023e+00	     9.249e-09	     0.000e+00	     0.000e+00	     3.826e-09
-1.0362e+01		  4.6755e+00	     1.090e-08	     0.000e+00	     0.000e+00	     3.834e-09
-1.0362e+01		  4.7488e+00	     8.634e-09	     0.000e+00	     0.000e+00	     3.729e-09
-1.0362e+01		  4.8221e+00	     7.187e-09	     0.000e+00	     0.000e+00	     3.059e-09
-1.0362e+01		  4.8954e+00	     8.096e-09	     0.000e+00	     0.000e+00	     3.589e-09
-1.0362e+01		  4.9687e+00	     6.725e-09	     0.000e+00	     0.000e+00	     2.961e-09
-1.0362e+01		  5.0419e+00	     6.276e-09	     0.000e+00	     0.000e+00	     2.850e-09
-1.0362e+01		  5.1152e+00	     5.558e-09	     0.000e+00	     0.000e+00	     2.544e-09
-1.0362e+01		  5.1885e+00	     5.470e-09	     0.000e+00	     0.000e+00	     2.222e-09
-1.0362e+01		  5.2618e+00	     4.741e-09	     0.000e+00	     0.000e+00	     2.317e-09
-1.0362e+01		  5.3351e+00	     3.634e-09	     0.000e+00	     0.000e+00	     1.490e-09
-1.0362e+01		  5.4083e+00	     3.684e-09	     0.000e+00	     0.000e+00	     1.846e-09
-1.0362e+01		  5.4816e+00	     2.707e-09	     0.000e+00	     0.000e+00	     7.409e-10
-1.0362e+01		  5.5549e+00	     2.690e-09	     0.000e+00	     0.000e+00	     9.285e-10
-1.0362e+01		  5.6282e+00	     1.944e-09	     0.000e+00	     0.000e+00	     5.783e-10
-1.0362e+01		  5.7015e+00	     1.999e-09	     0.000e+00	     0.000e+00	     6.225e-10
-1.0362e+01		  5.7748e+00	     9.926e-10	     0.000e+00	     0.000e+00	     4.067e-10
-1.0362e+01		  5.8480e+00	     8.574e-10	     0.000e+00	     0.000e+00	     2.678e-10
-1.0362e+01		  5.9213e+00	     5.345e-10	     0.000e+00	     0.000e+00	     4.581e-11
-1.0362e+01		  5.9946e+00	     3.494e-10	     0.000e+00	     0.000e+00	     4.306e-11
-1.0362e+01		  6.0679e+00	     1.312e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.1412e+00	     9.144e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.2144e+00	     3.202e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0362e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0294e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  1.3779e+00	     4.750e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  1.4512e+00	     3.913e-09	     0.000e+00	     0.000e+00	     8.874e-10
-1.0294e+01		  1.5244e+00	     4.030e-08	     0.000e+00	     0.000e+00	     1.013e-08
-1.0294e+01		  1.5977e+00	     2.858e-07	     0.000e+00	     0.000e+00	     7.320e-08
-1.0294e+01		  1.6710e+00	     1.341e-06	     0.000e+00	     0.000e+00	     4.226e-07
-1.0294e+01		  1.7443e+00	     4.567e-06	     0.000e+00	     0.000e+00	     2.107e-06
-1.0294e+01		  1.8176e+00	     1.137e-05	     0.000e+00	     0.000e+00	     7.511e-06
-1.0294e+01		  1.8908e+00	     1.659e-05	     0.000e+00	     0.000e+00	     1.365e-05
-1.0294e+01		  1.9641e+00	     5.342e-06	     0.000e+00	     0.000e+00	     4.575e-06
-1.0294e+01		  2.0374e+00	     6.078e-07	     0.000e+00	     0.000e+00	     2.467e-07
-1.0294e+01		  2.1107e+00	     4.427e-07	     0.000e+00	     0.000e+00	     1.651e-07
-1.0294e+01		  2.1840e+00	     3.725e-07	     0.000e+00	     0.000e+00	     1.291e-07
-1.0294e+01		  2.2573e+00	     3.095e-07	     0.000e+00	     0.000e+00	     1.057e-07
-1.0294e+01		  2.3305e+00	     2.683e-07	     0.000e+00	     0.000e+00	     8.996e-08
-1.0294e+01		  2.4038e+00	     2.352e-07	     0.000e+00	     0.000e+00	     7.786e-08
-1.0294e+01		  2.4771e+00	     2.111e-07	     0.000e+00	     0.000e+00	     6.815e-08
-1.0294e+01		  2.5504e+00	     1.941e-07	     0.000e+00	     0.000e+00	     5.988e-08
-1.0294e+01		  2.6237e+00	     1.775e-07	     0.000e+00	     0.000e+00	     5.709e-08
-1.0294e+01		  2.6969e+00	     1.559e-07	     0.000e+00	     0.000e+00	     4.728e-08
-1.0294e+01		  2.7702e+00	     1.431e-07	     0.000e+00	     0.000e+00	     4.578e-08
-1.0294e+01		  2.8435e+00	     1.311e-07	     0.000e+00	     0.000e+00	     3.949e-08
-1.0294e+01		  2.9168e+00	     1.218e-07	     0.000e+00	     0.000e+00	     3.864e-08
-1.0294e+01		  2.9901e+00	     1.167e-07	     0.000e+00	     0.000e+00	     3.735e-08
-1.0294e+01		  3.0633e+00	     1.062e-07	     0.000e+00	     0.000e+00	     3.212e-08
-1.0294e+01		  3.1366e+00	     9.807e-08	     0.000e+00	     0.000e+00	     3.291e-08
-1.0294e+01		  3.2099e+00	     9.270e-08	     0.000e+00	     0.000e+00	     3.109e-08
-1.0294e+01		  3.2832e+00	     8.601e-08	     0.000e+00	     0.000e+00	     2.952e-08
-1.0294e+01		  3.3565e+00	     8.077e-08	     0.000e+00	     0.000e+00	     2.573e-08
-1.0294e+01		  3.4298e+00	     7.214e-08	     0.000e+00	     0.000e+00	     2.420e-08
-1.0294e+01		  3.5030e+00	     6.755e-08	     0.000e+00	     0.000e+00	     2.403e-08
-1.0294e+01		  3.5763e+00	     6.573e-08	     0.000e+00	     0.000e+00	     2.559e-08
-1.0294e+01		  3.6496e+00	     6.183e-08	     0.000e+00	     0.000e+00	     2.246e-08
-1.0294e+01		  3.7229e+00	     5.764e-08	     0.000e+00	     0.000e+00	     2.111e-08
-1.0294e+01		  3.7962e+00	     5.301e-08	     0.000e+00	     0.000e+00	     2.008e-08
-1.0294e+01		  3.8694e+00	     5.038e-08	     0.000e+00	     0.000e+00	     1.885e-08
-1.0294e+01		  3.9427e+00	     4.522e-08	     0.000e+00	     0.000e+00	     1.776e-08
-1.0294e+01		  4.0160e+00	     4.644e-08	     0.000e+00	     0.000e+00	     1.883e-08
-1.0294e+01		  4.0893e+00	     4.478e-08	     0.000e+00	     0.000e+00	     1.918e-08
-1.0294e+01		  4.1626e+00	     4.055e-08	     0.000e+00	     0.000e+00	     1.827e-08
-1.0294e+01		  4.2358e+00	     3.692e-08	     0.000e+00	     0.000e+00	     1.533e-08
-1.0294e+01		  4.3091e+00	     3.403e-08	     0.000e+00	     0.000e+00	     1.542e-08
-1.0294e+01		  4.3824e+00	     3.353e-08	     0.000e+00	     0.000e+00	     1.451e-08
-1.0294e+01		  4.4557e+00	     3.140e-08	     0.000e+00	     0.000e+00	     1.235e-08
-1.0294e+01		  4.5290e+00	     2.844e-08	     0.000e+00	     0.000e+00	     1.183e-08
-1.0294e+01		  4.6023e+00	     2.644e-08	     0.000e+00	     0.000e+00	     1.212e-08
-1.0294e+01		  4.6755e+00	     2.651e-08	     0.000e+00	     0.000e+00	     1.078e-08
-1.0294e+01		  4.7488e+00	     2.414e-08	     0.000e+00	     0.000e+00	     9.648e-09
-1.0294e+01		  4.8221e+00	     2.240e-08	     0.000e+00	     0.000e+00	     9.261e-09
-1.0294e+01		  4.8954e+00	     2.151e-08	     0.000e+00	     0.000e+00	     9.697e-09
-1.0294e+01		  4.9687e+00	     1.869e-08	     0.000e+00	     0.000e+00	     7.357e-09
-1.0294e+01		  5.0419e+00	     1.812e-08	     0.000e+00	     0.000e+00	     6.786e-09
-1.0294e+01		  5.1152e+00	     1.782e-08	     0.000e+00	     0.000e+00	     7.551e-09
-1.0294e+01		  5.1885e+00	     1.489e-08	     0.000e+00	     0.000e+00	     6.569e-09
-1.0294e+01		  5.2618e+00	     1.414e-08	     0.000e+00	     0.000e+00	     5.544e-09
-1.0294e+01		  5.3351e+00	     1.247e-08	     0.000e+00	     0.000e+00	     4.592e-09
-1.0294e+01		  5.4083e+00	     1.240e-08	     0.000e+00	     0.000e+00	     5.052e-09
-1.0294e+01		  5.4816e+00	     9.327e-09	     0.000e+00	     0.000e+00	     3.760e-09
-1.0294e+01		  5.5549e+00	     9.079e-09	     0.000e+00	     0.000e+00	     3.300e-09
-1.0294e+01		  5.6282e+00	     6.780e-09	     0.000e+00	     0.000e+00	     2.631e-09
-1.0294e+01		  5.7015e+00	     6.473e-09	     0.000e+00	     0.000e+00	     2.303e-09
-1.0294e+01		  5.7748e+00	     4.726e-09	     0.000e+00	     0.000e+00	     1.824e-09
-1.0294e+01		  5.8480e+00	     3.399e-09	     0.000e+00	     0.000e+00	     1.658e-09
-1.0294e+01		  5.9213e+00	     2.620e-09	     0.000e+00	     0.000e+00	     1.016e-09
-1.0294e+01		  5.9946e+00	     2.277e-09	     0.000e+00	     0.000e+00	     8.195e-10
-1.0294e+01		  6.0679e+00	     1.721e-09	     0.000e+00	     0.000e+00	     6.295e-10
-1.0294e+01		  6.1412e+00	     1.352e-09	     0.000e+00	     0.000e+00	     4.327e-10
-1.0294e+01		  6.2144e+00	     4.174e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.2877e+00	     3.173e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.3610e+00	     2.128e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.4343e+00	     1.622e-10	     0.000e+00	     0.000e+00	     1.074e-10
-1.0294e+01		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0294e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0226e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  1.4512e+00	     7.570e-10	     0.000e+00	     0.000e+00	     1.143e-10
-1.0226e+01		  1.5244e+00	     8.339e-09	     0.000e+00	     0.000e+00	     1.324e-09
-1.0226e+01		  1.5977e+00	     9.923e-08	     0.000e+00	     0.000e+00	     2.060e-08
-1.0226e+01		  1.6710e+00	     6.671e-07	     0.000e+00	     0.000e+00	     1.426e-07
-1.0226e+01		  1.7443e+00	     3.207e-06	     0.000e+00	     0.000e+00	     9.265e-07
-1.0226e+01		  1.8176e+00	     1.128e-05	     0.000e+00	     0.000e+00	     4.858e-06
-1.0226e+01		  1.8908e+00	     2.943e-05	     0.000e+00	     0.000e+00	     1.863e-05
-1.0226e+01		  1.9641e+00	     3.550e-05	     0.000e+00	     0.000e+00	     2.825e-05
-1.0226e+01		  2.0374e+00	     4.432e-06	     0.000e+00	     0.000e+00	     3.191e-06
-1.0226e+01		  2.1107e+00	     1.175e-06	     0.000e+00	     0.000e+00	     4.344e-07
-1.0226e+01		  2.1840e+00	     8.918e-07	     0.000e+00	     0.000e+00	     3.005e-07
-1.0226e+01		  2.2573e+00	     7.199e-07	     0.000e+00	     0.000e+00	     2.357e-07
-1.0226e+01		  2.3305e+00	     6.206e-07	     0.000e+00	     0.000e+00	     1.911e-07
-1.0226e+01		  2.4038e+00	     5.293e-07	     0.000e+00	     0.000e+00	     1.605e-07
-1.0226e+01		  2.4771e+00	     4.739e-07	     0.000e+00	     0.000e+00	     1.446e-07
-1.0226e+01		  2.5504e+00	     4.346e-07	     0.000e+00	     0.000e+00	     1.309e-07
-1.0226e+01		  2.6237e+00	     3.820e-07	     0.000e+00	     0.000e+00	     1.132e-07
-1.0226e+01		  2.6969e+00	     3.563e-07	     0.000e+00	     0.000e+00	     1.052e-07
-1.0226e+01		  2.7702e+00	     3.131e-07	     0.000e+00	     0.000e+00	     9.189e-08
-1.0226e+01		  2.8435e+00	     2.959e-07	     0.000e+00	     0.000e+00	     9.124e-08
-1.0226e+01		  2.9168e+00	     2.743e-07	     0.000e+00	     0.000e+00	     7.918e-08
-1.0226e+01		  2.9901e+00	     2.517e-07	     0.000e+00	     0.000e+00	     7.408e-08
-1.0226e+01		  3.0633e+00	     2.322e-07	     0.000e+00	     0.000e+00	     7.004e-08
-1.0226e+01		  3.1366e+00	     2.213e-07	     0.000e+00	     0.000e+00	     6.452e-08
-1.0226e+01		  3.2099e+00	     2.011e-07	     0.000e+00	     0.000e+00	     6.252e-08
-1.0226e+01		  3.2832e+00	     1.909e-07	     0.000e+00	     0.000e+00	     5.976e-08
-1.0226e+01		  3.3565e+00	     1.712e-07	     0.000e+00	     0.000e+00	     5.327e-08
-1.0226e+01		  3.4298e+00	     1.701e-07	     0.000e+00	     0.000e+00	     5.579e-08
-1.0226e+01		  3.5030e+00	     1.500e-07	     0.000e+00	     0.000e+00	     4.953e-08
-1.0226e+01		  3.5763e+00	     1.439e-07	     0.000e+00	     0.000e+00	     4.854e-08
-1.0226e+01		  3.6496e+00	     1.350e-07	     0.000e+00	     0.000e+00	     4.746e-08
-1.0226e+01		  3.7229e+00	     1.324e-07	     0.000e+00	     0.000e+00	     4.419e-08
-1.0226e+01		  3.7962e+00	     1.206e-07	     0.000e+00	     0.000e+00	     4.146e-08
-1.0226e+01		  3.8694e+00	     1.152e-07	     0.000e+00	     0.000e+00	     4.081e-08
-1.0226e+01		  3.9427e+00	     1.144e-07	     0.000e+00	     0.000e+00	     4.085e-08
-1.0226e+01		  4.0160e+00	     1.037e-07	     0.000e+00	     0.000e+00	     3.726e-08
-1.0226e+01		  4.0893e+00	     1.014e-07	     0.000e+00	     0.000e+00	     3.644e-08
-1.0226e+01		  4.1626e+00	     9.062e-08	     0.000e+00	     0.000e+00	     3.062e-08
-1.0226e+01		  4.2358e+00	     8.880e-08	     0.000e+00	     0.000e+00	     2.929e-08
-1.0226e+01		  4.3091e+00	     8.436e-08	     0.000e+00	     0.000e+00	     2.963e-08
-1.0226e+01		  4.3824e+00	     7.686e-08	     0.000e+00	     0.000e+00	     2.839e-08
-1.0226e+01		  4.4557e+00	     7.047e-08	     0.000e+00	     0.000e+00	     2.612e-08
-1.0226e+01		  4.5290e+00	     6.859e-08	     0.000e+00	     0.000e+00	     2.416e-08
-1.0226e+01		  4.6023e+00	     6.640e-08	     0.000e+00	     0.000e+00	     2.286e-08
-1.0226e+01		  4.6755e+00	     6.113e-08	     0.000e+00	     0.000e+00	     2.234e-08
-1.0226e+01		  4.7488e+00	     5.713e-08	     0.000e+00	     0.000e+00	     2.041e-08
-1.0226e+01		  4.8221e+00	     5.505e-08	     0.000e+00	     0.000e+00	     1.730e-08
-1.0226e+01		  4.8954e+00	     4.991e-08	     0.000e+00	     0.000e+00	     1.847e-08
-1.0226e+01		  4.9687e+00	     4.551e-08	     0.000e+00	     0.000e+00	     1.697e-08
-1.0226e+01		  5.0419e+00	     4.539e-08	     0.000e+00	     0.000e+00	     1.454e-08
-1.0226e+01		  5.1152e+00	     4.250e-08	     0.000e+00	     0.000e+00	     1.467e-08
-1.0226e+01		  5.1885e+00	     4.013e-08	     0.000e+00	     0.000e+00	     1.432e-08
-1.0226e+01		  5.2618e+00	     3.771e-08	     0.000e+00	     0.000e+00	     1.571e-08
-1.0226e+01		  5.3351e+00	     3.061e-08	     0.000e+00	     0.000e+00	     1.100e-08
-1.0226e+01		  5.4083e+00	     2.882e-08	     0.000e+00	     0.000e+00	     1.138e-08
-1.0226e+01		  5.4816e+00	     2.700e-08	     0.000e+00	     0.000e+00	     1.006e-08
-1.0226e+01		  5.5549e+00	     2.269e-08	     0.000e+00	     0.000e+00	     8.238e-09
-1.0226e+01		  5.6282e+00	     1.927e-08	     0.000e+00	     0.000e+00	     8.235e-09
-1.0226e+01		  5.7015e+00	     1.743e-08	     0.000e+00	     0.000e+00	     6.662e-09
-1.0226e+01		  5.7748e+00	     1.625e-08	     0.000e+00	     0.000e+00	     5.244e-09
-1.0226e+01		  5.8480e+00	     1.342e-08	     0.000e+00	     0.000e+00	     5.050e-09
-1.0226e+01		  5.9213e+00	     1.193e-08	     0.000e+00	     0.000e+00	     4.636e-09
-1.0226e+01		  5.9946e+00	     8.568e-09	     0.000e+00	     0.000e+00	     4.120e-09
-1.0226e+01		  6.0679e+00	     6.667e-09	     0.000e+00	     0.000e+00	     3.142e-09
-1.0226e+01		  6.1412e+00	     5.758e-09	     0.000e+00	     0.000e+00	     3.120e-09
-1.0226e+01		  6.2144e+00	     4.622e-09	     0.000e+00	     0.000e+00	     2.137e-09
-1.0226e+01		  6.2877e+00	     2.876e-09	     0.000e+00	     0.000e+00	     1.239e-09
-1.0226e+01		  6.3610e+00	     1.780e-09	     0.000e+00	     0.000e+00	     5.001e-10
-1.0226e+01		  6.4343e+00	     1.037e-09	     0.000e+00	     0.000e+00	     2.461e-10
-1.0226e+01		  6.5076e+00	     3.642e-10	     0.000e+00	     0.000e+00	     5.918e-11
-1.0226e+01		  6.5808e+00	     6.035e-11	     0.000e+00	     0.000e+00	     6.035e-11
-1.0226e+01		  6.6541e+00	     6.409e-11	     0.000e+00	     0.000e+00	     6.409e-11
-1.0226e+01		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0226e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0158e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  1.3779e+00	     6.661e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  1.4512e+00	     1.389e-10	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  1.5244e+00	     1.403e-09	     0.000e+00	     0.000e+00	     4.047e-10
-1.0158e+01		  1.5977e+00	     1.971e-08	     0.000e+00	     0.000e+00	     4.027e-09
-1.0158e+01		  1.6710e+00	     2.340e-07	     0.000e+00	     0.000e+00	     4.204e-08
-1.0158e+01		  1.7443e+00	     1.585e-06	     0.000e+00	     0.000e+00	     3.057e-07
-1.0158e+01		  1.8176e+00	     7.629e-06	     0.000e+00	     0.000e+00	     1.966e-06
-1.0158e+01		  1.8908e+00	     2.787e-05	     0.000e+00	     0.000e+00	     1.123e-05
-1.0158e+01		  1.9641e+00	     7.261e-05	     0.000e+00	     0.000e+00	     4.399e-05
-1.0158e+01		  2.0374e+00	     4.970e-05	     0.000e+00	     0.000e+00	     3.740e-05
-1.0158e+01		  2.1107e+00	     3.414e-06	     0.000e+00	     0.000e+00	     1.350e-06
-1.0158e+01		  2.1840e+00	     2.145e-06	     0.000e+00	     0.000e+00	     6.790e-07
-1.0158e+01		  2.2573e+00	     1.647e-06	     0.000e+00	     0.000e+00	     4.804e-07
-1.0158e+01		  2.3305e+00	     1.348e-06	     0.000e+00	     0.000e+00	     3.782e-07
-1.0158e+01		  2.4038e+00	     1.146e-06	     0.000e+00	     0.000e+00	     3.148e-07
-1.0158e+01		  2.4771e+00	     9.935e-07	     0.000e+00	     0.000e+00	     2.707e-07
-1.0158e+01		  2.5504e+00	     8.674e-07	     0.000e+00	     0.000e+00	     2.284e-07
-1.0158e+01		  2.6237e+00	     7.918e-07	     0.000e+00	     0.000e+00	     2.091e-07
-1.0158e+01		  2.6969e+00	     7.218e-07	     0.000e+00	     0.000e+00	     1.844e-07
-1.0158e+01		  2.7702e+00	     6.612e-07	     0.000e+00	     0.000e+00	     1.683e-07
-1.0158e+01		  2.8435e+00	     6.120e-07	     0.000e+00	     0.000e+00	     1.625e-07
-1.0158e+01		  2.9168e+00	     5.614e-07	     0.000e+00	     0.000e+00	     1.446e-07
-1.0158e+01		  2.9901e+00	     5.183e-07	     0.000e+00	     0.000e+00	     1.378e-07
-1.0158e+01		  3.0633e+00	     4.873e-07	     0.000e+00	     0.000e+00	     1.295e-07
-1.0158e+01		  3.1366e+00	     4.518e-07	     0.000e+00	     0.000e+00	     1.241e-07
-1.0158e+01		  3.2099e+00	     4.299e-07	     0.000e+00	     0.000e+00	     1.140e-07
-1.0158e+01		  3.2832e+00	     3.980e-07	     0.000e+00	     0.000e+00	     1.079e-07
-1.0158e+01		  3.3565e+00	     3.747e-07	     0.000e+00	     0.000e+00	     1.025e-07
-1.0158e+01		  3.4298e+00	     3.531e-07	     0.000e+00	     0.000e+00	     1.006e-07
-1.0158e+01		  3.5030e+00	     3.361e-07	     0.000e+00	     0.000e+00	     9.651e-08
-1.0158e+01		  3.5763e+00	     3.210e-07	     0.000e+00	     0.000e+00	     8.805e-08
-1.0158e+01		  3.6496e+00	     3.017e-07	     0.000e+00	     0.000e+00	     8.816e-08
-1.0158e+01		  3.7229e+00	     2.817e-07	     0.000e+00	     0.000e+00	     8.280e-08
-1.0158e+01		  3.7962e+00	     2.648e-07	     0.000e+00	     0.000e+00	     7.679e-08
-1.0158e+01		  3.8694e+00	     2.467e-07	     0.000e+00	     0.000e+00	     7.138e-08
-1.0158e+01		  3.9427e+00	     2.316e-07	     0.000e+00	     0.000e+00	     6.744e-08
-1.0158e+01		  4.0160e+00	     2.241e-07	     0.000e+00	     0.000e+00	     6.585e-08
-1.0158e+01		  4.0893e+00	     2.145e-07	     0.000e+00	     0.000e+00	     6.441e-08
-1.0158e+01		  4.1626e+00	     2.042e-07	     0.000e+00	     0.000e+00	     5.968e-08
-1.0158e+01		  4.2358e+00	     1.943e-07	     0.000e+00	     0.000e+00	     6.033e-08
-1.0158e+01		  4.3091e+00	     1.852e-07	     0.000e+00	     0.000e+00	     5.462e-08
-1.0158e+01		  4.3824e+00	     1.777e-07	     0.000e+00	     0.000e+00	     5.663e-08
-1.0158e+01		  4.4557e+00	     1.628e-07	     0.000e+00	     0.000e+00	     4.868e-08
-1.0158e+01		  4.5290e+00	     1.501e-07	     0.000e+00	     0.000e+00	     4.468e-08
-1.0158e+01		  4.6023e+00	     1.482e-07	     0.000e+00	     0.000e+00	     4.761e-08
-1.0158e+01		  4.6755e+00	     1.365e-07	     0.000e+00	     0.000e+00	     4.329e-08
-1.0158e+01		  4.7488e+00	     1.276e-07	     0.000e+00	     0.000e+00	     4.118e-08
-1.0158e+01		  4.8221e+00	     1.171e-07	     0.000e+00	     0.000e+00	     3.497e-08
-1.0158e+01		  4.8954e+00	     1.107e-07	     0.000e+00	     0.000e+00	     3.461e-08
-1.0158e+01		  4.9687e+00	     1.052e-07	     0.000e+00	     0.000e+00	     3.296e-08
-1.0158e+01		  5.0419e+00	     1.030e-07	     0.000e+00	     0.000e+00	     3.285e-08
-1.0158e+01		  5.1152e+00	     8.907e-08	     0.000e+00	     0.000e+00	     2.785e-08
-1.0158e+01		  5.1885e+00	     8.323e-08	     0.000e+00	     0.000e+00	     2.549e-08
-1.0158e+01		  5.2618e+00	     7.896e-08	     0.000e+00	     0.000e+00	     2.767e-08
-1.0158e+01		  5.3351e+00	     7.523e-08	     0.000e+00	     0.000e+00	     2.464e-08
-1.0158e+01		  5.4083e+00	     6.309e-08	     0.000e+00	     0.000e+00	     2.121e-08
-1.0158e+01		  5.4816e+00	     6.229e-08	     0.000e+00	     0.000e+00	     2.285e-08
-1.0158e+01		  5.5549e+00	     5.808e-08	     0.000e+00	     0.000e+00	     1.943e-08
-1.0158e+01		  5.6282e+00	     4.558e-08	     0.000e+00	     0.000e+00	     1.757e-08
-1.0158e+01		  5.7015e+00	     4.059e-08	     0.000e+00	     0.000e+00	     1.537e-08
-1.0158e+01		  5.7748e+00	     3.550e-08	     0.000e+00	     0.000e+00	     1.511e-08
-1.0158e+01		  5.8480e+00	     2.852e-08	     0.000e+00	     0.000e+00	     1.019e-08
-1.0158e+01		  5.9213e+00	     2.460e-08	     0.000e+00	     0.000e+00	     8.941e-09
-1.0158e+01		  5.9946e+00	     2.396e-08	     0.000e+00	     0.000e+00	     7.591e-09
-1.0158e+01		  6.0679e+00	     1.877e-08	     0.000e+00	     0.000e+00	     6.066e-09
-1.0158e+01		  6.1412e+00	     1.443e-08	     0.000e+00	     0.000e+00	     6.010e-09
-1.0158e+01		  6.2144e+00	     1.307e-08	     0.000e+00	     0.000e+00	     5.009e-09
-1.0158e+01		  6.2877e+00	     1.039e-08	     0.000e+00	     0.000e+00	     4.756e-09
-1.0158e+01		  6.3610e+00	     1.010e-08	     0.000e+00	     0.000e+00	     4.906e-09
-1.0158e+01		  6.4343e+00	     5.921e-09	     0.000e+00	     0.000e+00	     2.501e-09
-1.0158e+01		  6.5076e+00	     4.399e-09	     0.000e+00	     0.000e+00	     1.785e-09
-1.0158e+01		  6.5808e+00	     1.875e-09	     0.000e+00	     0.000e+00	     3.575e-10
-1.0158e+01		  6.6541e+00	     6.350e-10	     0.000e+00	     0.000e+00	     4.231e-10
-1.0158e+01		  6.7274e+00	     3.511e-10	     0.000e+00	     0.000e+00	     2.797e-10
-1.0158e+01		  6.8007e+00	     1.442e-10	     0.000e+00	     0.000e+00	     1.442e-10
-1.0158e+01		  6.8740e+00	     1.465e-10	     0.000e+00	     0.000e+00	     1.465e-10
-1.0158e+01		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0158e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0090e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.5244e+00	     8.037e-11	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  1.5977e+00	     2.293e-09	     0.000e+00	     0.000e+00	     4.787e-10
-1.0090e+01		  1.6710e+00	     5.014e-08	     0.000e+00	     0.000e+00	     7.497e-09
-1.0090e+01		  1.7443e+00	     5.502e-07	     0.000e+00	     0.000e+00	     8.025e-08
-1.0090e+01		  1.8176e+00	     3.754e-06	     0.000e+00	     0.000e+00	     6.145e-07
-1.0090e+01		  1.8908e+00	     1.800e-05	     0.000e+00	     0.000e+00	     4.179e-06
-1.0090e+01		  1.9641e+00	     6.844e-05	     0.000e+00	     0.000e+00	     2.568e-05
-1.0090e+01		  2.0374e+00	     1.502e-04	     0.000e+00	     0.000e+00	     8.671e-05
-1.0090e+01		  2.1107e+00	     3.892e-05	     0.000e+00	     0.000e+00	     2.566e-05
-1.0090e+01		  2.1840e+00	     5.057e-06	     0.000e+00	     0.000e+00	     1.370e-06
-1.0090e+01		  2.2573e+00	     3.606e-06	     0.000e+00	     0.000e+00	     8.971e-07
-1.0090e+01		  2.3305e+00	     2.835e-06	     0.000e+00	     0.000e+00	     6.738e-07
-1.0090e+01		  2.4038e+00	     2.347e-06	     0.000e+00	     0.000e+00	     5.369e-07
-1.0090e+01		  2.4771e+00	     2.012e-06	     0.000e+00	     0.000e+00	     4.470e-07
-1.0090e+01		  2.5504e+00	     1.753e-06	     0.000e+00	     0.000e+00	     3.845e-07
-1.0090e+01		  2.6237e+00	     1.540e-06	     0.000e+00	     0.000e+00	     3.322e-07
-1.0090e+01		  2.6969e+00	     1.403e-06	     0.000e+00	     0.000e+00	     3.027e-07
-1.0090e+01		  2.7702e+00	     1.280e-06	     0.000e+00	     0.000e+00	     2.737e-07
-1.0090e+01		  2.8435e+00	     1.161e-06	     0.000e+00	     0.000e+00	     2.415e-07
-1.0090e+01		  2.9168e+00	     1.063e-06	     0.000e+00	     0.000e+00	     2.244e-07
-1.0090e+01		  2.9901e+00	     9.953e-07	     0.000e+00	     0.000e+00	     2.158e-07
-1.0090e+01		  3.0633e+00	     9.227e-07	     0.000e+00	     0.000e+00	     1.961e-07
-1.0090e+01		  3.1366e+00	     8.759e-07	     0.000e+00	     0.000e+00	     1.869e-07
-1.0090e+01		  3.2099e+00	     8.087e-07	     0.000e+00	     0.000e+00	     1.725e-07
-1.0090e+01		  3.2832e+00	     7.634e-07	     0.000e+00	     0.000e+00	     1.688e-07
-1.0090e+01		  3.3565e+00	     7.254e-07	     0.000e+00	     0.000e+00	     1.607e-07
-1.0090e+01		  3.4298e+00	     6.685e-07	     0.000e+00	     0.000e+00	     1.465e-07
-1.0090e+01		  3.5030e+00	     6.277e-07	     0.000e+00	     0.000e+00	     1.428e-07
-1.0090e+01		  3.5763e+00	     5.966e-07	     0.000e+00	     0.000e+00	     1.355e-07
-1.0090e+01		  3.6496e+00	     5.737e-07	     0.000e+00	     0.000e+00	     1.244e-07
-1.0090e+01		  3.7229e+00	     5.398e-07	     0.000e+00	     0.000e+00	     1.162e-07
-1.0090e+01		  3.7962e+00	     5.140e-07	     0.000e+00	     0.000e+00	     1.183e-07
-1.0090e+01		  3.8694e+00	     4.861e-07	     0.000e+00	     0.000e+00	     1.131e-07
-1.0090e+01		  3.9427e+00	     4.513e-07	     0.000e+00	     0.000e+00	     1.006e-07
-1.0090e+01		  4.0160e+00	     4.343e-07	     0.000e+00	     0.000e+00	     9.848e-08
-1.0090e+01		  4.0893e+00	     4.203e-07	     0.000e+00	     0.000e+00	     9.786e-08
-1.0090e+01		  4.1626e+00	     3.931e-07	     0.000e+00	     0.000e+00	     9.929e-08
-1.0090e+01		  4.2358e+00	     3.624e-07	     0.000e+00	     0.000e+00	     8.583e-08
-1.0090e+01		  4.3091e+00	     3.466e-07	     0.000e+00	     0.000e+00	     8.390e-08
-1.0090e+01		  4.3824e+00	     3.291e-07	     0.000e+00	     0.000e+00	     7.931e-08
-1.0090e+01		  4.4557e+00	     3.122e-07	     0.000e+00	     0.000e+00	     8.063e-08
-1.0090e+01		  4.5290e+00	     2.962e-07	     0.000e+00	     0.000e+00	     6.968e-08
-1.0090e+01		  4.6023e+00	     2.704e-07	     0.000e+00	     0.000e+00	     6.959e-08
-1.0090e+01		  4.6755e+00	     2.638e-07	     0.000e+00	     0.000e+00	     6.679e-08
-1.0090e+01		  4.7488e+00	     2.404e-07	     0.000e+00	     0.000e+00	     5.786e-08
-1.0090e+01		  4.8221e+00	     2.348e-07	     0.000e+00	     0.000e+00	     6.215e-08
-1.0090e+01		  4.8954e+00	     2.098e-07	     0.000e+00	     0.000e+00	     5.275e-08
-1.0090e+01		  4.9687e+00	     1.971e-07	     0.000e+00	     0.000e+00	     5.089e-08
-1.0090e+01		  5.0419e+00	     1.805e-07	     0.000e+00	     0.000e+00	     4.574e-08
-1.0090e+01		  5.1152e+00	     1.722e-07	     0.000e+00	     0.000e+00	     4.530e-08
-1.0090e+01		  5.1885e+00	     1.499e-07	     0.000e+00	     0.000e+00	     3.826e-08
-1.0090e+01		  5.2618e+00	     1.443e-07	     0.000e+00	     0.000e+00	     3.823e-08
-1.0090e+01		  5.3351e+00	     1.384e-07	     0.000e+00	     0.000e+00	     3.499e-08
-1.0090e+01		  5.4083e+00	     1.243e-07	     0.000e+00	     0.000e+00	     3.073e-08
-1.0090e+01		  5.4816e+00	     1.118e-07	     0.000e+00	     0.000e+00	     3.053e-08
-1.0090e+01		  5.5549e+00	     1.047e-07	     0.000e+00	     0.000e+00	     2.907e-08
-1.0090e+01		  5.6282e+00	     9.681e-08	     0.000e+00	     0.000e+00	     2.752e-08
-1.0090e+01		  5.7015e+00	     8.655e-08	     0.000e+00	     0.000e+00	     2.294e-08
-1.0090e+01		  5.7748e+00	     7.793e-08	     0.000e+00	     0.000e+00	     1.973e-08
-1.0090e+01		  5.8480e+00	     7.328e-08	     0.000e+00	     0.000e+00	     2.007e-08
-1.0090e+01		  5.9213e+00	     5.565e-08	     0.000e+00	     0.000e+00	     1.362e-08
-1.0090e+01		  5.9946e+00	     4.550e-08	     0.000e+00	     0.000e+00	     1.264e-08
-1.0090e+01		  6.0679e+00	     4.081e-08	     0.000e+00	     0.000e+00	     1.177e-08
-1.0090e+01		  6.1412e+00	     3.189e-08	     0.000e+00	     0.000e+00	     8.294e-09
-1.0090e+01		  6.2144e+00	     2.629e-08	     0.000e+00	     0.000e+00	     7.608e-09
-1.0090e+01		  6.2877e+00	     2.064e-08	     0.000e+00	     0.000e+00	     6.685e-09
-1.0090e+01		  6.3610e+00	     1.582e-08	     0.000e+00	     0.000e+00	     5.897e-09
-1.0090e+01		  6.4343e+00	     1.746e-08	     0.000e+00	     0.000e+00	     7.431e-09
-1.0090e+01		  6.5076e+00	     1.549e-08	     0.000e+00	     0.000e+00	     8.385e-09
-1.0090e+01		  6.5808e+00	     1.309e-08	     0.000e+00	     0.000e+00	     6.634e-09
-1.0090e+01		  6.6541e+00	     9.317e-09	     0.000e+00	     0.000e+00	     4.581e-09
-1.0090e+01		  6.7274e+00	     6.350e-09	     0.000e+00	     0.000e+00	     4.502e-09
-1.0090e+01		  6.8007e+00	     2.902e-09	     0.000e+00	     0.000e+00	     1.821e-09
-1.0090e+01		  6.8740e+00	     2.170e-09	     0.000e+00	     0.000e+00	     1.913e-09
-1.0090e+01		  6.9473e+00	     1.653e-09	     0.000e+00	     0.000e+00	     1.653e-09
-1.0090e+01		  7.0205e+00	     1.280e-09	     0.000e+00	     0.000e+00	     1.280e-09
-1.0090e+01		  7.0938e+00	     2.572e-10	     0.000e+00	     0.000e+00	     2.572e-10
-1.0090e+01		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0090e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-1.0022e+01		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  1.5977e+00	     4.628e-10	     0.000e+00	     0.000e+00	     1.776e-10
-1.0022e+01		  1.6710e+00	     8.725e-09	     0.000e+00	     0.000e+00	     1.473e-09
-1.0022e+01		  1.7443e+00	     1.183e-07	     0.000e+00	     0.000e+00	     1.630e-08
-1.0022e+01		  1.8176e+00	     1.298e-06	     0.000e+00	     0.000e+00	     1.628e-07
-1.0022e+01		  1.8908e+00	     8.616e-06	     0.000e+00	     0.000e+00	     1.240e-06
-1.0022e+01		  1.9641e+00	     4.267e-05	     0.000e+00	     0.000e+00	     9.076e-06
-1.0022e+01		  2.0374e+00	     1.616e-04	     0.000e+00	     0.000e+00	     5.722e-05
-1.0022e+01		  2.1107e+00	     2.127e-04	     0.000e+00	     0.000e+00	     1.134e-04
-1.0022e+01		  2.1840e+00	     1.837e-05	     0.000e+00	     0.000e+00	     7.296e-06
-1.0022e+01		  2.2573e+00	     7.617e-06	     0.000e+00	     0.000e+00	     1.565e-06
-1.0022e+01		  2.3305e+00	     5.665e-06	     0.000e+00	     0.000e+00	     1.065e-06
-1.0022e+01		  2.4038e+00	     4.547e-06	     0.000e+00	     0.000e+00	     8.296e-07
-1.0022e+01		  2.4771e+00	     3.826e-06	     0.000e+00	     0.000e+00	     6.710e-07
-1.0022e+01		  2.5504e+00	     3.310e-06	     0.000e+00	     0.000e+00	     5.680e-07
-1.0022e+01		  2.6237e+00	     2.865e-06	     0.000e+00	     0.000e+00	     4.850e-07
-1.0022e+01		  2.6969e+00	     2.587e-06	     0.000e+00	     0.000e+00	     4.363e-07
-1.0022e+01		  2.7702e+00	     2.325e-06	     0.000e+00	     0.000e+00	     3.731e-07
-1.0022e+01		  2.8435e+00	     2.120e-06	     0.000e+00	     0.000e+00	     3.389e-07
-1.0022e+01		  2.9168e+00	     1.892e-06	     0.000e+00	     0.000e+00	     3.066e-07
-1.0022e+01		  2.9901e+00	     1.798e-06	     0.000e+00	     0.000e+00	     2.838e-07
-1.0022e+01		  3.0633e+00	     1.630e-06	     0.000e+00	     0.000e+00	     2.567e-07
-1.0022e+01		  3.1366e+00	     1.531e-06	     0.000e+00	     0.000e+00	     2.446e-07
-1.0022e+01		  3.2099e+00	     1.397e-06	     0.000e+00	     0.000e+00	     2.237e-07
-1.0022e+01		  3.2832e+00	     1.325e-06	     0.000e+00	     0.000e+00	     2.064e-07
-1.0022e+01		  3.3565e+00	     1.233e-06	     0.000e+00	     0.000e+00	     1.983e-07
-1.0022e+01		  3.4298e+00	     1.170e-06	     0.000e+00	     0.000e+00	     1.868e-07
-1.0022e+01		  3.5030e+00	     1.092e-06	     0.000e+00	     0.000e+00	     1.738e-07
-1.0022e+01		  3.5763e+00	     1.042e-06	     0.000e+00	     0.000e+00	     1.666e-07
-1.0022e+01		  3.6496e+00	     9.733e-07	     0.000e+00	     0.000e+00	     1.614e-07
-1.0022e+01		  3.7229e+00	     9.465e-07	     0.000e+00	     0.000e+00	     1.513e-07
-1.0022e+01		  3.7962e+00	     8.853e-07	     0.000e+00	     0.000e+00	     1.406e-07
-1.0022e+01		  3.8694e+00	     8.345e-07	     0.000e+00	     0.000e+00	     1.395e-07
-1.0022e+01		  3.9427e+00	     8.019e-07	     0.000e+00	     0.000e+00	     1.341e-07
-1.0022e+01		  4.0160e+00	     7.553e-07	     0.000e+00	     0.000e+00	     1.258e-07
-1.0022e+01		  4.0893e+00	     7.274e-07	     0.000e+00	     0.000e+00	     1.224e-07
-1.0022e+01		  4.1626e+00	     6.729e-07	     0.000e+00	     0.000e+00	     1.177e-07
-1.0022e+01		  4.2358e+00	     6.430e-07	     0.000e+00	     0.000e+00	     1.136e-07
-1.0022e+01		  4.3091e+00	     6.310e-07	     0.000e+00	     0.000e+00	     1.103e-07
-1.0022e+01		  4.3824e+00	     5.907e-07	     0.000e+00	     0.000e+00	     1.039e-07
-1.0022e+01		  4.4557e+00	     5.682e-07	     0.000e+00	     0.000e+00	     1.028e-07
-1.0022e+01		  4.5290e+00	     5.193e-07	     0.000e+00	     0.000e+00	     9.418e-08
-1.0022e+01		  4.6023e+00	     4.930e-07	     0.000e+00	     0.000e+00	     8.872e-08
-1.0022e+01		  4.6755e+00	     4.617e-07	     0.000e+00	     0.000e+00	     8.777e-08
-1.0022e+01		  4.7488e+00	     4.496e-07	     0.000e+00	     0.000e+00	     8.121e-08
-1.0022e+01		  4.8221e+00	     4.172e-07	     0.000e+00	     0.000e+00	     8.129e-08
-1.0022e+01		  4.8954e+00	     4.045e-07	     0.000e+00	     0.000e+00	     7.617e-08
-1.0022e+01		  4.9687e+00	     3.711e-07	     0.000e+00	     0.000e+00	     6.809e-08
-1.0022e+01		  5.0419e+00	     3.491e-07	     0.000e+00	     0.000e+00	     6.733e-08
-1.0022e+01		  5.1152e+00	     3.303e-07	     0.000e+00	     0.000e+00	     5.901e-08
-1.0022e+01		  5.1885e+00	     3.090e-07	     0.000e+00	     0.000e+00	     5.904e-08
-1.0022e+01		  5.2618e+00	     2.763e-07	     0.000e+00	     0.000e+00	     5.437e-08
-1.0022e+01		  5.3351e+00	     2.716e-07	     0.000e+00	     0.000e+00	     5.017e-08
-1.0022e+01		  5.4083e+00	     2.303e-07	     0.000e+00	     0.000e+00	     4.773e-08
-1.0022e+01		  5.4816e+00	     2.212e-07	     0.000e+00	     0.000e+00	     4.288e-08
-1.0022e+01		  5.5549e+00	     2.008e-07	     0.000e+00	     0.000e+00	     4.108e-08
-1.0022e+01		  5.6282e+00	     1.853e-07	     0.000e+00	     0.000e+00	     3.682e-08
-1.0022e+01		  5.7015e+00	     1.688e-07	     0.000e+00	     0.000e+00	     3.077e-08
-1.0022e+01		  5.7748e+00	     1.522e-07	     0.000e+00	     0.000e+00	     2.755e-08
-1.0022e+01		  5.8480e+00	     1.425e-07	     0.000e+00	     0.000e+00	     2.654e-08
-1.0022e+01		  5.9213e+00	     1.209e-07	     0.000e+00	     0.000e+00	     2.542e-08
-1.0022e+01		  5.9946e+00	     1.124e-07	     0.000e+00	     0.000e+00	     2.253e-08
-1.0022e+01		  6.0679e+00	     9.166e-08	     0.000e+00	     0.000e+00	     1.767e-08
-1.0022e+01		  6.1412e+00	     7.567e-08	     0.000e+00	     0.000e+00	     1.656e-08
-1.0022e+01		  6.2144e+00	     6.316e-08	     0.000e+00	     0.000e+00	     1.532e-08
-1.0022e+01		  6.2877e+00	     5.580e-08	     0.000e+00	     0.000e+00	     1.544e-08
-1.0022e+01		  6.3610e+00	     4.242e-08	     0.000e+00	     0.000e+00	     1.325e-08
-1.0022e+01		  6.4343e+00	     3.131e-08	     0.000e+00	     0.000e+00	     9.973e-09
-1.0022e+01		  6.5076e+00	     3.043e-08	     0.000e+00	     0.000e+00	     1.275e-08
-1.0022e+01		  6.5808e+00	     2.924e-08	     0.000e+00	     0.000e+00	     1.387e-08
-1.0022e+01		  6.6541e+00	     2.266e-08	     0.000e+00	     0.000e+00	     1.061e-08
-1.0022e+01		  6.7274e+00	     1.645e-08	     0.000e+00	     0.000e+00	     9.228e-09
-1.0022e+01		  6.8007e+00	     1.154e-08	     0.000e+00	     0.000e+00	     7.572e-09
-1.0022e+01		  6.8740e+00	     8.078e-09	     0.000e+00	     0.000e+00	     6.234e-09
-1.0022e+01		  6.9473e+00	     5.115e-09	     0.000e+00	     0.000e+00	     4.618e-09
-1.0022e+01		  7.0205e+00	     4.960e-09	     0.000e+00	     0.000e+00	     4.766e-09
-1.0022e+01		  7.0938e+00	     3.896e-09	     0.000e+00	     0.000e+00	     3.896e-09
-1.0022e+01		  7.1671e+00	     4.590e-10	     0.000e+00	     0.000e+00	     4.590e-10
-1.0022e+01		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-1.0022e+01		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.9541e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.6710e+00	     4.367e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  1.7443e+00	     1.924e-08	     0.000e+00	     0.000e+00	     4.433e-09
-9.9541e+00		  1.8176e+00	     2.927e-07	     0.000e+00	     0.000e+00	     3.269e-08
-9.9541e+00		  1.8908e+00	     3.034e-06	     0.000e+00	     0.000e+00	     3.260e-07
-9.9541e+00		  1.9641e+00	     2.011e-05	     0.000e+00	     0.000e+00	     2.577e-06
-9.9541e+00		  2.0374e+00	     1.007e-04	     0.000e+00	     0.000e+00	     1.959e-05
-9.9541e+00		  2.1107e+00	     3.351e-04	     0.000e+00	     0.000e+00	     1.112e-04
-9.9541e+00		  2.1840e+00	     1.768e-04	     0.000e+00	     0.000e+00	     8.218e-05
-9.9541e+00		  2.2573e+00	     1.631e-05	     0.000e+00	     0.000e+00	     2.875e-06
-9.9541e+00		  2.3305e+00	     1.089e-05	     0.000e+00	     0.000e+00	     1.659e-06
-9.9541e+00		  2.4038e+00	     8.408e-06	     0.000e+00	     0.000e+00	     1.179e-06
-9.9541e+00		  2.4771e+00	     6.876e-06	     0.000e+00	     0.000e+00	     9.192e-07
-9.9541e+00		  2.5504e+00	     5.823e-06	     0.000e+00	     0.000e+00	     7.456e-07
-9.9541e+00		  2.6237e+00	     5.033e-06	     0.000e+00	     0.000e+00	     6.211e-07
-9.9541e+00		  2.6969e+00	     4.422e-06	     0.000e+00	     0.000e+00	     5.311e-07
-9.9541e+00		  2.7702e+00	     3.994e-06	     0.000e+00	     0.000e+00	     4.663e-07
-9.9541e+00		  2.8435e+00	     3.576e-06	     0.000e+00	     0.000e+00	     4.145e-07
-9.9541e+00		  2.9168e+00	     3.276e-06	     0.000e+00	     0.000e+00	     3.822e-07
-9.9541e+00		  2.9901e+00	     2.967e-06	     0.000e+00	     0.000e+00	     3.234e-07
-9.9541e+00		  3.0633e+00	     2.742e-06	     0.000e+00	     0.000e+00	     3.102e-07
-9.9541e+00		  3.1366e+00	     2.528e-06	     0.000e+00	     0.000e+00	     2.678e-07
-9.9541e+00		  3.2099e+00	     2.358e-06	     0.000e+00	     0.000e+00	     2.567e-07
-9.9541e+00		  3.2832e+00	     2.169e-06	     0.000e+00	     0.000e+00	     2.468e-07
-9.9541e+00		  3.3565e+00	     2.031e-06	     0.000e+00	     0.000e+00	     2.250e-07
-9.9541e+00		  3.4298e+00	     1.901e-06	     0.000e+00	     0.000e+00	     2.101e-07
-9.9541e+00		  3.5030e+00	     1.790e-06	     0.000e+00	     0.000e+00	     1.967e-07
-9.9541e+00		  3.5763e+00	     1.696e-06	     0.000e+00	     0.000e+00	     1.894e-07
-9.9541e+00		  3.6496e+00	     1.597e-06	     0.000e+00	     0.000e+00	     1.745e-07
-9.9541e+00		  3.7229e+00	     1.502e-06	     0.000e+00	     0.000e+00	     1.647e-07
-9.9541e+00		  3.7962e+00	     1.411e-06	     0.000e+00	     0.000e+00	     1.523e-07
-9.9541e+00		  3.8694e+00	     1.345e-06	     0.000e+00	     0.000e+00	     1.466e-07
-9.9541e+00		  3.9427e+00	     1.272e-06	     0.000e+00	     0.000e+00	     1.450e-07
-9.9541e+00		  4.0160e+00	     1.216e-06	     0.000e+00	     0.000e+00	     1.419e-07
-9.9541e+00		  4.0893e+00	     1.146e-06	     0.000e+00	     0.000e+00	     1.316e-07
-9.9541e+00		  4.1626e+00	     1.079e-06	     0.000e+00	     0.000e+00	     1.236e-07
-9.9541e+00		  4.2358e+00	     1.027e-06	     0.000e+00	     0.000e+00	     1.158e-07
-9.9541e+00		  4.3091e+00	     9.838e-07	     0.000e+00	     0.000e+00	     1.129e-07
-9.9541e+00		  4.3824e+00	     9.137e-07	     0.000e+00	     0.000e+00	     1.145e-07
-9.9541e+00		  4.4557e+00	     8.863e-07	     0.000e+00	     0.000e+00	     1.046e-07
-9.9541e+00		  4.5290e+00	     8.326e-07	     0.000e+00	     0.000e+00	     9.805e-08
-9.9541e+00		  4.6023e+00	     7.948e-07	     0.000e+00	     0.000e+00	     9.752e-08
-9.9541e+00		  4.6755e+00	     7.615e-07	     0.000e+00	     0.000e+00	     9.114e-08
-9.9541e+00		  4.7488e+00	     7.041e-07	     0.000e+00	     0.000e+00	     8.380e-08
-9.9541e+00		  4.8221e+00	     6.598e-07	     0.000e+00	     0.000e+00	     7.750e-08
-9.9541e+00		  4.8954e+00	     6.448e-07	     0.000e+00	     0.000e+00	     8.014e-08
-9.9541e+00		  4.9687e+00	     6.142e-07	     0.000e+00	     0.000e+00	     7.634e-08
-9.9541e+00		  5.0419e+00	     5.749e-07	     0.000e+00	     0.000e+00	     7.575e-08
-9.9541e+00		  5.1152e+00	     5.369e-07	     0.000e+00	     0.000e+00	     7.145e-08
-9.9541e+00		  5.1885e+00	     5.098e-07	     0.000e+00	     0.000e+00	     6.536e-08
-9.9541e+00		  5.2618e+00	     4.832e-07	     0.000e+00	     0.000e+00	     6.280e-08
-9.9541e+00		  5.3351e+00	     4.586e-07	     0.000e+00	     0.000e+00	     6.231e-08
-9.9541e+00		  5.4083e+00	     4.359e-07	     0.000e+00	     0.000e+00	     5.753e-08
-9.9541e+00		  5.4816e+00	     4.004e-07	     0.000e+00	     0.000e+00	     4.981e-08
-9.9541e+00		  5.5549e+00	     3.554e-07	     0.000e+00	     0.000e+00	     4.902e-08
-9.9541e+00		  5.6282e+00	     3.236e-07	     0.000e+00	     0.000e+00	     4.581e-08
-9.9541e+00		  5.7015e+00	     3.042e-07	     0.000e+00	     0.000e+00	     4.490e-08
-9.9541e+00		  5.7748e+00	     2.609e-07	     0.000e+00	     0.000e+00	     3.828e-08
-9.9541e+00		  5.8480e+00	     2.371e-07	     0.000e+00	     0.000e+00	     3.445e-08
-9.9541e+00		  5.9213e+00	     2.116e-07	     0.000e+00	     0.000e+00	     3.064e-08
-9.9541e+00		  5.9946e+00	     1.949e-07	     0.000e+00	     0.000e+00	     2.583e-08
-9.9541e+00		  6.0679e+00	     1.840e-07	     0.000e+00	     0.000e+00	     2.377e-08
-9.9541e+00		  6.1412e+00	     1.450e-07	     0.000e+00	     0.000e+00	     1.705e-08
-9.9541e+00		  6.2144e+00	     1.214e-07	     0.000e+00	     0.000e+00	     1.664e-08
-9.9541e+00		  6.2877e+00	     1.014e-07	     0.000e+00	     0.000e+00	     1.463e-08
-9.9541e+00		  6.3610e+00	     8.920e-08	     0.000e+00	     0.000e+00	     1.524e-08
-9.9541e+00		  6.4343e+00	     7.894e-08	     0.000e+00	     0.000e+00	     1.638e-08
-9.9541e+00		  6.5076e+00	     6.061e-08	     0.000e+00	     0.000e+00	     1.516e-08
-9.9541e+00		  6.5808e+00	     5.650e-08	     0.000e+00	     0.000e+00	     1.669e-08
-9.9541e+00		  6.6541e+00	     5.029e-08	     0.000e+00	     0.000e+00	     1.675e-08
-9.9541e+00		  6.7274e+00	     4.744e-08	     0.000e+00	     0.000e+00	     1.520e-08
-9.9541e+00		  6.8007e+00	     3.363e-08	     0.000e+00	     0.000e+00	     1.277e-08
-9.9541e+00		  6.8740e+00	     2.074e-08	     0.000e+00	     0.000e+00	     9.137e-09
-9.9541e+00		  6.9473e+00	     1.364e-08	     0.000e+00	     0.000e+00	     8.365e-09
-9.9541e+00		  7.0205e+00	     1.039e-08	     0.000e+00	     0.000e+00	     8.531e-09
-9.9541e+00		  7.0938e+00	     1.488e-09	     0.000e+00	     0.000e+00	     1.041e-09
-9.9541e+00		  7.1671e+00	     3.417e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.2404e+00	     1.155e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.9541e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.8861e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.6710e+00	     1.243e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  1.7443e+00	     1.796e-09	     0.000e+00	     0.000e+00	     3.970e-10
-9.8861e+00		  1.8176e+00	     4.211e-08	     0.000e+00	     0.000e+00	     6.433e-09
-9.8861e+00		  1.8908e+00	     6.968e-07	     0.000e+00	     0.000e+00	     6.689e-08
-9.8861e+00		  1.9641e+00	     6.986e-06	     0.000e+00	     0.000e+00	     6.354e-07
-9.8861e+00		  2.0374e+00	     4.623e-05	     0.000e+00	     0.000e+00	     5.317e-06
-9.8861e+00		  2.1107e+00	     2.283e-04	     0.000e+00	     0.000e+00	     4.138e-05
-9.8861e+00		  2.1840e+00	     4.926e-04	     0.000e+00	     0.000e+00	     1.532e-04
-9.8861e+00		  2.2573e+00	     8.204e-05	     0.000e+00	     0.000e+00	     2.709e-05
-9.8861e+00		  2.3305e+00	     2.049e-05	     0.000e+00	     0.000e+00	     2.470e-06
-9.8861e+00		  2.4038e+00	     1.472e-05	     0.000e+00	     0.000e+00	     1.594e-06
-9.8861e+00		  2.4771e+00	     1.167e-05	     0.000e+00	     0.000e+00	     1.209e-06
-9.8861e+00		  2.5504e+00	     9.722e-06	     0.000e+00	     0.000e+00	     9.602e-07
-9.8861e+00		  2.6237e+00	     8.331e-06	     0.000e+00	     0.000e+00	     8.032e-07
-9.8861e+00		  2.6969e+00	     7.300e-06	     0.000e+00	     0.000e+00	     6.591e-07
-9.8861e+00		  2.7702e+00	     6.461e-06	     0.000e+00	     0.000e+00	     5.750e-07
-9.8861e+00		  2.8435e+00	     5.816e-06	     0.000e+00	     0.000e+00	     5.036e-07
-9.8861e+00		  2.9168e+00	     5.220e-06	     0.000e+00	     0.000e+00	     4.461e-07
-9.8861e+00		  2.9901e+00	     4.731e-06	     0.000e+00	     0.000e+00	     3.837e-07
-9.8861e+00		  3.0633e+00	     4.369e-06	     0.000e+00	     0.000e+00	     3.481e-07
-9.8861e+00		  3.1366e+00	     4.016e-06	     0.000e+00	     0.000e+00	     3.059e-07
-9.8861e+00		  3.2099e+00	     3.680e-06	     0.000e+00	     0.000e+00	     2.851e-07
-9.8861e+00		  3.2832e+00	     3.422e-06	     0.000e+00	     0.000e+00	     2.640e-07
-9.8861e+00		  3.3565e+00	     3.127e-06	     0.000e+00	     0.000e+00	     2.362e-07
-9.8861e+00		  3.4298e+00	     2.918e-06	     0.000e+00	     0.000e+00	     2.305e-07
-9.8861e+00		  3.5030e+00	     2.734e-06	     0.000e+00	     0.000e+00	     2.105e-07
-9.8861e+00		  3.5763e+00	     2.531e-06	     0.000e+00	     0.000e+00	     1.988e-07
-9.8861e+00		  3.6496e+00	     2.358e-06	     0.000e+00	     0.000e+00	     1.859e-07
-9.8861e+00		  3.7229e+00	     2.265e-06	     0.000e+00	     0.000e+00	     1.799e-07
-9.8861e+00		  3.7962e+00	     2.104e-06	     0.000e+00	     0.000e+00	     1.553e-07
-9.8861e+00		  3.8694e+00	     2.025e-06	     0.000e+00	     0.000e+00	     1.608e-07
-9.8861e+00		  3.9427e+00	     1.861e-06	     0.000e+00	     0.000e+00	     1.530e-07
-9.8861e+00		  4.0160e+00	     1.784e-06	     0.000e+00	     0.000e+00	     1.308e-07
-9.8861e+00		  4.0893e+00	     1.697e-06	     0.000e+00	     0.000e+00	     1.274e-07
-9.8861e+00		  4.1626e+00	     1.594e-06	     0.000e+00	     0.000e+00	     1.280e-07
-9.8861e+00		  4.2358e+00	     1.533e-06	     0.000e+00	     0.000e+00	     1.274e-07
-9.8861e+00		  4.3091e+00	     1.432e-06	     0.000e+00	     0.000e+00	     1.106e-07
-9.8861e+00		  4.3824e+00	     1.374e-06	     0.000e+00	     0.000e+00	     1.040e-07
-9.8861e+00		  4.4557e+00	     1.318e-06	     0.000e+00	     0.000e+00	     1.078e-07
-9.8861e+00		  4.5290e+00	     1.239e-06	     0.000e+00	     0.000e+00	     9.984e-08
-9.8861e+00		  4.6023e+00	     1.184e-06	     0.000e+00	     0.000e+00	     9.237e-08
-9.8861e+00		  4.6755e+00	     1.123e-06	     0.000e+00	     0.000e+00	     9.048e-08
-9.8861e+00		  4.7488e+00	     1.086e-06	     0.000e+00	     0.000e+00	     8.184e-08
-9.8861e+00		  4.8221e+00	     1.019e-06	     0.000e+00	     0.000e+00	     7.908e-08
-9.8861e+00		  4.8954e+00	     9.631e-07	     0.000e+00	     0.000e+00	     7.669e-08
-9.8861e+00		  4.9687e+00	     9.257e-07	     0.000e+00	     0.000e+00	     7.437e-08
-9.8861e+00		  5.0419e+00	     9.009e-07	     0.000e+00	     0.000e+00	     7.454e-08
-9.8861e+00		  5.1152e+00	     8.351e-07	     0.000e+00	     0.000e+00	     7.457e-08
-9.8861e+00		  5.1885e+00	     8.057e-07	     0.000e+00	     0.000e+00	     6.781e-08
-9.8861e+00		  5.2618e+00	     7.609e-07	     0.000e+00	     0.000e+00	     6.297e-08
-9.8861e+00		  5.3351e+00	     7.176e-07	     0.000e+00	     0.000e+00	     6.327e-08
-9.8861e+00		  5.4083e+00	     6.787e-07	     0.000e+00	     0.000e+00	     6.383e-08
-9.8861e+00		  5.4816e+00	     6.585e-07	     0.000e+00	     0.000e+00	     6.736e-08
-9.8861e+00		  5.5549e+00	     5.936e-07	     0.000e+00	     0.000e+00	     5.824e-08
-9.8861e+00		  5.6282e+00	     5.633e-07	     0.000e+00	     0.000e+00	     5.628e-08
-9.8861e+00		  5.7015e+00	     5.008e-07	     0.000e+00	     0.000e+00	     4.963e-08
-9.8861e+00		  5.7748e+00	     4.628e-07	     0.000e+00	     0.000e+00	     4.526e-08
-9.8861e+00		  5.8480e+00	     4.112e-07	     0.000e+00	     0.000e+00	     4.289e-08
-9.8861e+00		  5.9213e+00	     3.805e-07	     0.000e+00	     0.000e+00	     3.874e-08
-9.8861e+00		  5.9946e+00	     3.176e-07	     0.000e+00	     0.000e+00	     2.885e-08
-9.8861e+00		  6.0679e+00	     2.923e-07	     0.000e+00	     0.000e+00	     3.456e-08
-9.8861e+00		  6.1412e+00	     2.583e-07	     0.000e+00	     0.000e+00	     2.619e-08
-9.8861e+00		  6.2144e+00	     2.354e-07	     0.000e+00	     0.000e+00	     2.212e-08
-9.8861e+00		  6.2877e+00	     2.016e-07	     0.000e+00	     0.000e+00	     2.149e-08
-9.8861e+00		  6.3610e+00	     1.700e-07	     0.000e+00	     0.000e+00	     1.738e-08
-9.8861e+00		  6.4343e+00	     1.409e-07	     0.000e+00	     0.000e+00	     1.663e-08
-9.8861e+00		  6.5076e+00	     1.184e-07	     0.000e+00	     0.000e+00	     1.978e-08
-9.8861e+00		  6.5808e+00	     9.651e-08	     0.000e+00	     0.000e+00	     1.602e-08
-9.8861e+00		  6.6541e+00	     7.860e-08	     0.000e+00	     0.000e+00	     1.374e-08
-9.8861e+00		  6.7274e+00	     7.102e-08	     0.000e+00	     0.000e+00	     1.391e-08
-9.8861e+00		  6.8007e+00	     6.101e-08	     0.000e+00	     0.000e+00	     1.580e-08
-9.8861e+00		  6.8740e+00	     4.738e-08	     0.000e+00	     0.000e+00	     1.253e-08
-9.8861e+00		  6.9473e+00	     2.580e-08	     0.000e+00	     0.000e+00	     5.590e-09
-9.8861e+00		  7.0205e+00	     1.421e-08	     0.000e+00	     0.000e+00	     3.861e-09
-9.8861e+00		  7.0938e+00	     8.597e-09	     0.000e+00	     0.000e+00	     1.050e-09
-9.8861e+00		  7.1671e+00	     5.808e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.2404e+00	     2.899e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.3137e+00	     1.082e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.3869e+00	     1.339e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8861e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.8181e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.7443e+00	     1.419e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  1.8176e+00	     4.603e-09	     0.000e+00	     0.000e+00	     4.477e-10
-9.8181e+00		  1.8908e+00	     9.665e-08	     0.000e+00	     0.000e+00	     8.629e-09
-9.8181e+00		  1.9641e+00	     1.645e-06	     0.000e+00	     0.000e+00	     1.334e-07
-9.8181e+00		  2.0374e+00	     1.594e-05	     0.000e+00	     0.000e+00	     1.291e-06
-9.8181e+00		  2.1107e+00	     1.053e-04	     0.000e+00	     0.000e+00	     1.105e-05
-9.8181e+00		  2.1840e+00	     4.651e-04	     0.000e+00	     0.000e+00	     8.086e-05
-9.8181e+00		  2.2573e+00	     4.585e-04	     0.000e+00	     0.000e+00	     1.237e-04
-9.8181e+00		  2.3305e+00	     4.183e-05	     0.000e+00	     0.000e+00	     4.765e-06
-9.8181e+00		  2.4038e+00	     2.546e-05	     0.000e+00	     0.000e+00	     2.172e-06
-9.8181e+00		  2.4771e+00	     1.918e-05	     0.000e+00	     0.000e+00	     1.508e-06
-9.8181e+00		  2.5504e+00	     1.554e-05	     0.000e+00	     0.000e+00	     1.152e-06
-9.8181e+00		  2.6237e+00	     1.301e-05	     0.000e+00	     0.000e+00	     9.236e-07
-9.8181e+00		  2.6969e+00	     1.138e-05	     0.000e+00	     0.000e+00	     7.844e-07
-9.8181e+00		  2.7702e+00	     9.974e-06	     0.000e+00	     0.000e+00	     6.796e-07
-9.8181e+00		  2.8435e+00	     8.832e-06	     0.000e+00	     0.000e+00	     5.674e-07
-9.8181e+00		  2.9168e+00	     7.980e-06	     0.000e+00	     0.000e+00	     5.093e-07
-9.8181e+00		  2.9901e+00	     7.223e-06	     0.000e+00	     0.000e+00	     4.627e-07
-9.8181e+00		  3.0633e+00	     6.561e-06	     0.000e+00	     0.000e+00	     3.966e-07
-9.8181e+00		  3.1366e+00	     5.951e-06	     0.000e+00	     0.000e+00	     3.532e-07
-9.8181e+00		  3.2099e+00	     5.569e-06	     0.000e+00	     0.000e+00	     3.276e-07
-9.8181e+00		  3.2832e+00	     5.099e-06	     0.000e+00	     0.000e+00	     2.920e-07
-9.8181e+00		  3.3565e+00	     4.693e-06	     0.000e+00	     0.000e+00	     2.650e-07
-9.8181e+00		  3.4298e+00	     4.302e-06	     0.000e+00	     0.000e+00	     2.348e-07
-9.8181e+00		  3.5030e+00	     4.028e-06	     0.000e+00	     0.000e+00	     2.188e-07
-9.8181e+00		  3.5763e+00	     3.701e-06	     0.000e+00	     0.000e+00	     1.932e-07
-9.8181e+00		  3.6496e+00	     3.442e-06	     0.000e+00	     0.000e+00	     1.873e-07
-9.8181e+00		  3.7229e+00	     3.196e-06	     0.000e+00	     0.000e+00	     1.779e-07
-9.8181e+00		  3.7962e+00	     3.010e-06	     0.000e+00	     0.000e+00	     1.684e-07
-9.8181e+00		  3.8694e+00	     2.855e-06	     0.000e+00	     0.000e+00	     1.594e-07
-9.8181e+00		  3.9427e+00	     2.686e-06	     0.000e+00	     0.000e+00	     1.432e-07
-9.8181e+00		  4.0160e+00	     2.571e-06	     0.000e+00	     0.000e+00	     1.348e-07
-9.8181e+00		  4.0893e+00	     2.393e-06	     0.000e+00	     0.000e+00	     1.214e-07
-9.8181e+00		  4.1626e+00	     2.282e-06	     0.000e+00	     0.000e+00	     1.240e-07
-9.8181e+00		  4.2358e+00	     2.201e-06	     0.000e+00	     0.000e+00	     1.127e-07
-9.8181e+00		  4.3091e+00	     2.058e-06	     0.000e+00	     0.000e+00	     9.956e-08
-9.8181e+00		  4.3824e+00	     1.969e-06	     0.000e+00	     0.000e+00	     9.890e-08
-9.8181e+00		  4.4557e+00	     1.840e-06	     0.000e+00	     0.000e+00	     9.378e-08
-9.8181e+00		  4.5290e+00	     1.742e-06	     0.000e+00	     0.000e+00	     8.545e-08
-9.8181e+00		  4.6023e+00	     1.681e-06	     0.000e+00	     0.000e+00	     8.880e-08
-9.8181e+00		  4.6755e+00	     1.589e-06	     0.000e+00	     0.000e+00	     7.913e-08
-9.8181e+00		  4.7488e+00	     1.526e-06	     0.000e+00	     0.000e+00	     7.444e-08
-9.8181e+00		  4.8221e+00	     1.459e-06	     0.000e+00	     0.000e+00	     7.576e-08
-9.8181e+00		  4.8954e+00	     1.375e-06	     0.000e+00	     0.000e+00	     7.334e-08
-9.8181e+00		  4.9687e+00	     1.316e-06	     0.000e+00	     0.000e+00	     7.143e-08
-9.8181e+00		  5.0419e+00	     1.293e-06	     0.000e+00	     0.000e+00	     6.967e-08
-9.8181e+00		  5.1152e+00	     1.217e-06	     0.000e+00	     0.000e+00	     6.959e-08
-9.8181e+00		  5.1885e+00	     1.185e-06	     0.000e+00	     0.000e+00	     6.281e-08
-9.8181e+00		  5.2618e+00	     1.114e-06	     0.000e+00	     0.000e+00	     5.674e-08
-9.8181e+00		  5.3351e+00	     1.067e-06	     0.000e+00	     0.000e+00	     6.089e-08
-9.8181e+00		  5.4083e+00	     9.893e-07	     0.000e+00	     0.000e+00	     5.587e-08
-9.8181e+00		  5.4816e+00	     9.583e-07	     0.000e+00	     0.000e+00	     5.758e-08
-9.8181e+00		  5.5549e+00	     8.997e-07	     0.000e+00	     0.000e+00	     5.423e-08
-9.8181e+00		  5.6282e+00	     8.463e-07	     0.000e+00	     0.000e+00	     6.088e-08
-9.8181e+00		  5.7015e+00	     8.030e-07	     0.000e+00	     0.000e+00	     5.222e-08
-9.8181e+00		  5.7748e+00	     7.421e-07	     0.000e+00	     0.000e+00	     5.020e-08
-9.8181e+00		  5.8480e+00	     6.881e-07	     0.000e+00	     0.000e+00	     5.028e-08
-9.8181e+00		  5.9213e+00	     6.230e-07	     0.000e+00	     0.000e+00	     4.496e-08
-9.8181e+00		  5.9946e+00	     5.526e-07	     0.000e+00	     0.000e+00	     3.854e-08
-9.8181e+00		  6.0679e+00	     4.812e-07	     0.000e+00	     0.000e+00	     3.513e-08
-9.8181e+00		  6.1412e+00	     4.415e-07	     0.000e+00	     0.000e+00	     3.207e-08
-9.8181e+00		  6.2144e+00	     3.732e-07	     0.000e+00	     0.000e+00	     2.847e-08
-9.8181e+00		  6.2877e+00	     3.218e-07	     0.000e+00	     0.000e+00	     2.673e-08
-9.8181e+00		  6.3610e+00	     2.984e-07	     0.000e+00	     0.000e+00	     2.457e-08
-9.8181e+00		  6.4343e+00	     2.368e-07	     0.000e+00	     0.000e+00	     1.775e-08
-9.8181e+00		  6.5076e+00	     1.902e-07	     0.000e+00	     0.000e+00	     1.405e-08
-9.8181e+00		  6.5808e+00	     1.571e-07	     0.000e+00	     0.000e+00	     1.255e-08
-9.8181e+00		  6.6541e+00	     1.387e-07	     0.000e+00	     0.000e+00	     1.543e-08
-9.8181e+00		  6.7274e+00	     1.013e-07	     0.000e+00	     0.000e+00	     1.041e-08
-9.8181e+00		  6.8007e+00	     8.710e-08	     0.000e+00	     0.000e+00	     1.585e-08
-9.8181e+00		  6.8740e+00	     7.645e-08	     0.000e+00	     0.000e+00	     1.643e-08
-9.8181e+00		  6.9473e+00	     5.268e-08	     0.000e+00	     0.000e+00	     5.815e-09
-9.8181e+00		  7.0205e+00	     3.219e-08	     0.000e+00	     0.000e+00	     4.550e-09
-9.8181e+00		  7.0938e+00	     1.630e-08	     0.000e+00	     0.000e+00	     1.517e-09
-9.8181e+00		  7.1671e+00	     6.090e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.2404e+00	     3.167e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.3137e+00	     1.233e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.3869e+00	     1.420e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.4602e+00	     1.566e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.8181e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.7500e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.7443e+00	     1.720e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.8176e+00	     5.296e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  1.8908e+00	     9.164e-09	     0.000e+00	     0.000e+00	     9.036e-10
-9.7500e+00		  1.9641e+00	     2.346e-07	     0.000e+00	     0.000e+00	     2.189e-08
-9.7500e+00		  2.0374e+00	     3.755e-06	     0.000e+00	     0.000e+00	     2.627e-07
-9.7500e+00		  2.1107e+00	     3.630e-05	     0.000e+00	     0.000e+00	     2.625e-06
-9.7500e+00		  2.1840e+00	     2.330e-04	     0.000e+00	     0.000e+00	     2.249e-05
-9.7500e+00		  2.2573e+00	     7.508e-04	     0.000e+00	     0.000e+00	     1.242e-04
-9.7500e+00		  2.3305e+00	     2.497e-04	     0.000e+00	     0.000e+00	     5.151e-05
-9.7500e+00		  2.4038e+00	     4.461e-05	     0.000e+00	     0.000e+00	     3.065e-06
-9.7500e+00		  2.4771e+00	     3.099e-05	     0.000e+00	     0.000e+00	     1.903e-06
-9.7500e+00		  2.5504e+00	     2.425e-05	     0.000e+00	     0.000e+00	     1.400e-06
-9.7500e+00		  2.6237e+00	     2.000e-05	     0.000e+00	     0.000e+00	     1.115e-06
-9.7500e+00		  2.6969e+00	     1.704e-05	     0.000e+00	     0.000e+00	     9.097e-07
-9.7500e+00		  2.7702e+00	     1.484e-05	     0.000e+00	     0.000e+00	     7.377e-07
-9.7500e+00		  2.8435e+00	     1.320e-05	     0.000e+00	     0.000e+00	     6.428e-07
-9.7500e+00		  2.9168e+00	     1.184e-05	     0.000e+00	     0.000e+00	     5.781e-07
-9.7500e+00		  2.9901e+00	     1.053e-05	     0.000e+00	     0.000e+00	     4.824e-07
-9.7500e+00		  3.0633e+00	     9.644e-06	     0.000e+00	     0.000e+00	     4.477e-07
-9.7500e+00		  3.1366e+00	     8.749e-06	     0.000e+00	     0.000e+00	     3.782e-07
-9.7500e+00		  3.2099e+00	     7.953e-06	     0.000e+00	     0.000e+00	     3.432e-07
-9.7500e+00		  3.2832e+00	     7.336e-06	     0.000e+00	     0.000e+00	     3.076e-07
-9.7500e+00		  3.3565e+00	     6.736e-06	     0.000e+00	     0.000e+00	     2.624e-07
-9.7500e+00		  3.4298e+00	     6.206e-06	     0.000e+00	     0.000e+00	     2.351e-07
-9.7500e+00		  3.5030e+00	     5.698e-06	     0.000e+00	     0.000e+00	     2.101e-07
-9.7500e+00		  3.5763e+00	     5.262e-06	     0.000e+00	     0.000e+00	     2.003e-07
-9.7500e+00		  3.6496e+00	     4.892e-06	     0.000e+00	     0.000e+00	     1.739e-07
-9.7500e+00		  3.7229e+00	     4.492e-06	     0.000e+00	     0.000e+00	     1.636e-07
-9.7500e+00		  3.7962e+00	     4.171e-06	     0.000e+00	     0.000e+00	     1.569e-07
-9.7500e+00		  3.8694e+00	     3.940e-06	     0.000e+00	     0.000e+00	     1.459e-07
-9.7500e+00		  3.9427e+00	     3.679e-06	     0.000e+00	     0.000e+00	     1.344e-07
-9.7500e+00		  4.0160e+00	     3.458e-06	     0.000e+00	     0.000e+00	     1.190e-07
-9.7500e+00		  4.0893e+00	     3.286e-06	     0.000e+00	     0.000e+00	     1.178e-07
-9.7500e+00		  4.1626e+00	     3.113e-06	     0.000e+00	     0.000e+00	     1.112e-07
-9.7500e+00		  4.2358e+00	     2.916e-06	     0.000e+00	     0.000e+00	     9.347e-08
-9.7500e+00		  4.3091e+00	     2.804e-06	     0.000e+00	     0.000e+00	     9.151e-08
-9.7500e+00		  4.3824e+00	     2.632e-06	     0.000e+00	     0.000e+00	     8.948e-08
-9.7500e+00		  4.4557e+00	     2.508e-06	     0.000e+00	     0.000e+00	     8.788e-08
-9.7500e+00		  4.5290e+00	     2.343e-06	     0.000e+00	     0.000e+00	     7.223e-08
-9.7500e+00		  4.6023e+00	     2.285e-06	     0.000e+00	     0.000e+00	     7.425e-08
-9.7500e+00		  4.6755e+00	     2.139e-06	     0.000e+00	     0.000e+00	     7.293e-08
-9.7500e+00		  4.7488e+00	     2.044e-06	     0.000e+00	     0.000e+00	     6.521e-08
-9.7500e+00		  4.8221e+00	     1.948e-06	     0.000e+00	     0.000e+00	     5.857e-08
-9.7500e+00		  4.8954e+00	     1.860e-06	     0.000e+00	     0.000e+00	     5.838e-08
-9.7500e+00		  4.9687e+00	     1.795e-06	     0.000e+00	     0.000e+00	     5.485e-08
-9.7500e+00		  5.0419e+00	     1.701e-06	     0.000e+00	     0.000e+00	     6.124e-08
-9.7500e+00		  5.1152e+00	     1.634e-06	     0.000e+00	     0.000e+00	     5.784e-08
-9.7500e+00		  5.1885e+00	     1.576e-06	     0.000e+00	     0.000e+00	     5.121e-08
-9.7500e+00		  5.2618e+00	     1.521e-06	     0.000e+00	     0.000e+00	     5.083e-08
-9.7500e+00		  5.3351e+00	     1.498e-06	     0.000e+00	     0.000e+00	     5.513e-08
-9.7500e+00		  5.4083e+00	     1.432e-06	     0.000e+00	     0.000e+00	     5.353e-08
-9.7500e+00		  5.4816e+00	     1.379e-06	     0.000e+00	     0.000e+00	     5.276e-08
-9.7500e+00		  5.5549e+00	     1.299e-06	     0.000e+00	     0.000e+00	     4.938e-08
-9.7500e+00		  5.6282e+00	     1.240e-06	     0.000e+00	     0.000e+00	     5.282e-08
-9.7500e+00		  5.7015e+00	     1.170e-06	     0.000e+00	     0.000e+00	     5.586e-08
-9.7500e+00		  5.7748e+00	     1.091e-06	     0.000e+00	     0.000e+00	     4.842e-08
-9.7500e+00		  5.8480e+00	     1.051e-06	     0.000e+00	     0.000e+00	     5.337e-08
-9.7500e+00		  5.9213e+00	     9.156e-07	     0.000e+00	     0.000e+00	     4.247e-08
-9.7500e+00		  5.9946e+00	     8.551e-07	     0.000e+00	     0.000e+00	     4.521e-08
-9.7500e+00		  6.0679e+00	     7.624e-07	     0.000e+00	     0.000e+00	     3.916e-08
-9.7500e+00		  6.1412e+00	     6.825e-07	     0.000e+00	     0.000e+00	     3.529e-08
-9.7500e+00		  6.2144e+00	     5.986e-07	     0.000e+00	     0.000e+00	     3.535e-08
-9.7500e+00		  6.2877e+00	     5.085e-07	     0.000e+00	     0.000e+00	     2.671e-08
-9.7500e+00		  6.3610e+00	     4.378e-07	     0.000e+00	     0.000e+00	     1.938e-08
-9.7500e+00		  6.4343e+00	     3.697e-07	     0.000e+00	     0.000e+00	     1.904e-08
-9.7500e+00		  6.5076e+00	     3.173e-07	     0.000e+00	     0.000e+00	     1.639e-08
-9.7500e+00		  6.5808e+00	     2.722e-07	     0.000e+00	     0.000e+00	     1.380e-08
-9.7500e+00		  6.6541e+00	     2.230e-07	     0.000e+00	     0.000e+00	     1.051e-08
-9.7500e+00		  6.7274e+00	     1.740e-07	     0.000e+00	     0.000e+00	     8.687e-09
-9.7500e+00		  6.8007e+00	     1.349e-07	     0.000e+00	     0.000e+00	     1.219e-08
-9.7500e+00		  6.8740e+00	     1.121e-07	     0.000e+00	     0.000e+00	     1.081e-08
-9.7500e+00		  6.9473e+00	     7.010e-08	     0.000e+00	     0.000e+00	     7.252e-09
-9.7500e+00		  7.0205e+00	     4.578e-08	     0.000e+00	     0.000e+00	     4.845e-09
-9.7500e+00		  7.0938e+00	     2.501e-08	     0.000e+00	     0.000e+00	     3.216e-09
-9.7500e+00		  7.1671e+00	     1.691e-08	     0.000e+00	     0.000e+00	     2.051e-09
-9.7500e+00		  7.2404e+00	     8.790e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.3137e+00	     3.346e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.3869e+00	     1.618e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.4602e+00	     1.069e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.7500e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.6820e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.8908e+00	     8.187e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  1.9641e+00	     2.202e-08	     0.000e+00	     0.000e+00	     4.259e-09
-9.6820e+00		  2.0374e+00	     5.560e-07	     0.000e+00	     0.000e+00	     4.023e-08
-9.6820e+00		  2.1107e+00	     8.639e-06	     0.000e+00	     0.000e+00	     5.351e-07
-9.6820e+00		  2.1840e+00	     8.158e-05	     0.000e+00	     0.000e+00	     5.281e-06
-9.6820e+00		  2.2573e+00	     4.809e-04	     0.000e+00	     0.000e+00	     4.367e-05
-9.6820e+00		  2.3305e+00	     8.131e-04	     0.000e+00	     0.000e+00	     1.179e-04
-9.6820e+00		  2.4038e+00	     1.002e-04	     0.000e+00	     0.000e+00	     9.161e-06
-9.6820e+00		  2.4771e+00	     5.035e-05	     0.000e+00	     0.000e+00	     2.501e-06
-9.6820e+00		  2.5504e+00	     3.732e-05	     0.000e+00	     0.000e+00	     1.742e-06
-9.6820e+00		  2.6237e+00	     2.994e-05	     0.000e+00	     0.000e+00	     1.306e-06
-9.6820e+00		  2.6969e+00	     2.518e-05	     0.000e+00	     0.000e+00	     1.047e-06
-9.6820e+00		  2.7702e+00	     2.157e-05	     0.000e+00	     0.000e+00	     8.533e-07
-9.6820e+00		  2.8435e+00	     1.909e-05	     0.000e+00	     0.000e+00	     7.531e-07
-9.6820e+00		  2.9168e+00	     1.679e-05	     0.000e+00	     0.000e+00	     6.273e-07
-9.6820e+00		  2.9901e+00	     1.509e-05	     0.000e+00	     0.000e+00	     5.417e-07
-9.6820e+00		  3.0633e+00	     1.378e-05	     0.000e+00	     0.000e+00	     4.907e-07
-9.6820e+00		  3.1366e+00	     1.240e-05	     0.000e+00	     0.000e+00	     4.246e-07
-9.6820e+00		  3.2099e+00	     1.133e-05	     0.000e+00	     0.000e+00	     3.741e-07
-9.6820e+00		  3.2832e+00	     1.035e-05	     0.000e+00	     0.000e+00	     3.375e-07
-9.6820e+00		  3.3565e+00	     9.452e-06	     0.000e+00	     0.000e+00	     3.015e-07
-9.6820e+00		  3.4298e+00	     8.690e-06	     0.000e+00	     0.000e+00	     2.681e-07
-9.6820e+00		  3.5030e+00	     7.997e-06	     0.000e+00	     0.000e+00	     2.418e-07
-9.6820e+00		  3.5763e+00	     7.313e-06	     0.000e+00	     0.000e+00	     2.021e-07
-9.6820e+00		  3.6496e+00	     6.715e-06	     0.000e+00	     0.000e+00	     1.880e-07
-9.6820e+00		  3.7229e+00	     6.179e-06	     0.000e+00	     0.000e+00	     1.676e-07
-9.6820e+00		  3.7962e+00	     5.729e-06	     0.000e+00	     0.000e+00	     1.460e-07
-9.6820e+00		  3.8694e+00	     5.251e-06	     0.000e+00	     0.000e+00	     1.253e-07
-9.6820e+00		  3.9427e+00	     4.890e-06	     0.000e+00	     0.000e+00	     1.244e-07
-9.6820e+00		  4.0160e+00	     4.531e-06	     0.000e+00	     0.000e+00	     1.087e-07
-9.6820e+00		  4.0893e+00	     4.270e-06	     0.000e+00	     0.000e+00	     1.042e-07
-9.6820e+00		  4.1626e+00	     4.029e-06	     0.000e+00	     0.000e+00	     9.734e-08
-9.6820e+00		  4.2358e+00	     3.770e-06	     0.000e+00	     0.000e+00	     7.597e-08
-9.6820e+00		  4.3091e+00	     3.554e-06	     0.000e+00	     0.000e+00	     6.952e-08
-9.6820e+00		  4.3824e+00	     3.421e-06	     0.000e+00	     0.000e+00	     6.496e-08
-9.6820e+00		  4.4557e+00	     3.192e-06	     0.000e+00	     0.000e+00	     6.746e-08
-9.6820e+00		  4.5290e+00	     3.073e-06	     0.000e+00	     0.000e+00	     6.508e-08
-9.6820e+00		  4.6023e+00	     2.859e-06	     0.000e+00	     0.000e+00	     6.147e-08
-9.6820e+00		  4.6755e+00	     2.721e-06	     0.000e+00	     0.000e+00	     4.867e-08
-9.6820e+00		  4.7488e+00	     2.576e-06	     0.000e+00	     0.000e+00	     5.531e-08
-9.6820e+00		  4.8221e+00	     2.477e-06	     0.000e+00	     0.000e+00	     4.842e-08
-9.6820e+00		  4.8954e+00	     2.395e-06	     0.000e+00	     0.000e+00	     5.223e-08
-9.6820e+00		  4.9687e+00	     2.250e-06	     0.000e+00	     0.000e+00	     4.248e-08
-9.6820e+00		  5.0419e+00	     2.202e-06	     0.000e+00	     0.000e+00	     3.882e-08
-9.6820e+00		  5.1152e+00	     2.139e-06	     0.000e+00	     0.000e+00	     3.811e-08
-9.6820e+00		  5.1885e+00	     2.051e-06	     0.000e+00	     0.000e+00	     4.220e-08
-9.6820e+00		  5.2618e+00	     2.029e-06	     0.000e+00	     0.000e+00	     4.653e-08
-9.6820e+00		  5.3351e+00	     1.967e-06	     0.000e+00	     0.000e+00	     3.872e-08
-9.6820e+00		  5.4083e+00	     1.865e-06	     0.000e+00	     0.000e+00	     4.001e-08
-9.6820e+00		  5.4816e+00	     1.782e-06	     0.000e+00	     0.000e+00	     4.199e-08
-9.6820e+00		  5.5549e+00	     1.740e-06	     0.000e+00	     0.000e+00	     3.776e-08
-9.6820e+00		  5.6282e+00	     1.673e-06	     0.000e+00	     0.000e+00	     4.456e-08
-9.6820e+00		  5.7015e+00	     1.615e-06	     0.000e+00	     0.000e+00	     3.909e-08
-9.6820e+00		  5.7748e+00	     1.538e-06	     0.000e+00	     0.000e+00	     4.212e-08
-9.6820e+00		  5.8480e+00	     1.456e-06	     0.000e+00	     0.000e+00	     4.814e-08
-9.6820e+00		  5.9213e+00	     1.380e-06	     0.000e+00	     0.000e+00	     4.513e-08
-9.6820e+00		  5.9946e+00	     1.262e-06	     0.000e+00	     0.000e+00	     3.996e-08
-9.6820e+00		  6.0679e+00	     1.129e-06	     0.000e+00	     0.000e+00	     3.698e-08
-9.6820e+00		  6.1412e+00	     1.006e-06	     0.000e+00	     0.000e+00	     3.443e-08
-9.6820e+00		  6.2144e+00	     9.289e-07	     0.000e+00	     0.000e+00	     3.965e-08
-9.6820e+00		  6.2877e+00	     7.527e-07	     0.000e+00	     0.000e+00	     3.208e-08
-9.6820e+00		  6.3610e+00	     6.629e-07	     0.000e+00	     0.000e+00	     2.938e-08
-9.6820e+00		  6.4343e+00	     5.883e-07	     0.000e+00	     0.000e+00	     2.603e-08
-9.6820e+00		  6.5076e+00	     4.868e-07	     0.000e+00	     0.000e+00	     2.382e-08
-9.6820e+00		  6.5808e+00	     4.060e-07	     0.000e+00	     0.000e+00	     1.524e-08
-9.6820e+00		  6.6541e+00	     3.345e-07	     0.000e+00	     0.000e+00	     1.587e-08
-9.6820e+00		  6.7274e+00	     2.641e-07	     0.000e+00	     0.000e+00	     9.623e-09
-9.6820e+00		  6.8007e+00	     2.116e-07	     0.000e+00	     0.000e+00	     1.223e-08
-9.6820e+00		  6.8740e+00	     1.576e-07	     0.000e+00	     0.000e+00	     1.172e-08
-9.6820e+00		  6.9473e+00	     9.571e-08	     0.000e+00	     0.000e+00	     9.212e-09
-9.6820e+00		  7.0205e+00	     6.568e-08	     0.000e+00	     0.000e+00	     6.887e-09
-9.6820e+00		  7.0938e+00	     4.872e-08	     0.000e+00	     0.000e+00	     4.834e-09
-9.6820e+00		  7.1671e+00	     3.825e-08	     0.000e+00	     0.000e+00	     9.118e-09
-9.6820e+00		  7.2404e+00	     1.452e-08	     0.000e+00	     0.000e+00	     6.271e-10
-9.6820e+00		  7.3137e+00	     4.665e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.3869e+00	     2.483e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.4602e+00	     1.075e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.5335e+00	     4.174e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6820e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.6140e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.8908e+00	     2.291e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  1.9641e+00	     2.360e-09	     0.000e+00	     0.000e+00	     2.481e-10
-9.6140e+00		  2.0374e+00	     5.162e-08	     0.000e+00	     0.000e+00	     4.678e-09
-9.6140e+00		  2.1107e+00	     1.330e-06	     0.000e+00	     0.000e+00	     8.138e-08
-9.6140e+00		  2.1840e+00	     1.981e-05	     0.000e+00	     0.000e+00	     1.057e-06
-9.6140e+00		  2.2573e+00	     1.798e-04	     0.000e+00	     0.000e+00	     1.057e-05
-9.6140e+00		  2.3305e+00	     8.226e-04	     0.000e+00	     0.000e+00	     7.270e-05
-9.6140e+00		  2.4038e+00	     5.211e-04	     0.000e+00	     0.000e+00	     6.161e-05
-9.6140e+00		  2.4771e+00	     8.392e-05	     0.000e+00	     0.000e+00	     3.645e-06
-9.6140e+00		  2.5504e+00	     5.678e-05	     0.000e+00	     0.000e+00	     2.203e-06
-9.6140e+00		  2.6237e+00	     4.423e-05	     0.000e+00	     0.000e+00	     1.615e-06
-9.6140e+00		  2.6969e+00	     3.628e-05	     0.000e+00	     0.000e+00	     1.220e-06
-9.6140e+00		  2.7702e+00	     3.093e-05	     0.000e+00	     0.000e+00	     1.018e-06
-9.6140e+00		  2.8435e+00	     2.683e-05	     0.000e+00	     0.000e+00	     8.241e-07
-9.6140e+00		  2.9168e+00	     2.365e-05	     0.000e+00	     0.000e+00	     7.339e-07
-9.6140e+00		  2.9901e+00	     2.126e-05	     0.000e+00	     0.000e+00	     6.204e-07
-9.6140e+00		  3.0633e+00	     1.908e-05	     0.000e+00	     0.000e+00	     5.570e-07
-9.6140e+00		  3.1366e+00	     1.723e-05	     0.000e+00	     0.000e+00	     4.927e-07
-9.6140e+00		  3.2099e+00	     1.575e-05	     0.000e+00	     0.000e+00	     4.313e-07
-9.6140e+00		  3.2832e+00	     1.435e-05	     0.000e+00	     0.000e+00	     3.731e-07
-9.6140e+00		  3.3565e+00	     1.299e-05	     0.000e+00	     0.000e+00	     3.433e-07
-9.6140e+00		  3.4298e+00	     1.189e-05	     0.000e+00	     0.000e+00	     3.053e-07
-9.6140e+00		  3.5030e+00	     1.086e-05	     0.000e+00	     0.000e+00	     2.579e-07
-9.6140e+00		  3.5763e+00	     9.901e-06	     0.000e+00	     0.000e+00	     2.229e-07
-9.6140e+00		  3.6496e+00	     9.152e-06	     0.000e+00	     0.000e+00	     1.944e-07
-9.6140e+00		  3.7229e+00	     8.301e-06	     0.000e+00	     0.000e+00	     1.689e-07
-9.6140e+00		  3.7962e+00	     7.588e-06	     0.000e+00	     0.000e+00	     1.623e-07
-9.6140e+00		  3.8694e+00	     7.130e-06	     0.000e+00	     0.000e+00	     1.310e-07
-9.6140e+00		  3.9427e+00	     6.423e-06	     0.000e+00	     0.000e+00	     1.205e-07
-9.6140e+00		  4.0160e+00	     5.969e-06	     0.000e+00	     0.000e+00	     1.072e-07
-9.6140e+00		  4.0893e+00	     5.559e-06	     0.000e+00	     0.000e+00	     9.261e-08
-9.6140e+00		  4.1626e+00	     5.225e-06	     0.000e+00	     0.000e+00	     9.198e-08
-9.6140e+00		  4.2358e+00	     4.783e-06	     0.000e+00	     0.000e+00	     7.465e-08
-9.6140e+00		  4.3091e+00	     4.595e-06	     0.000e+00	     0.000e+00	     7.082e-08
-9.6140e+00		  4.3824e+00	     4.266e-06	     0.000e+00	     0.000e+00	     5.763e-08
-9.6140e+00		  4.4557e+00	     4.004e-06	     0.000e+00	     0.000e+00	     5.702e-08
-9.6140e+00		  4.5290e+00	     3.800e-06	     0.000e+00	     0.000e+00	     5.374e-08
-9.6140e+00		  4.6023e+00	     3.718e-06	     0.000e+00	     0.000e+00	     4.903e-08
-9.6140e+00		  4.6755e+00	     3.431e-06	     0.000e+00	     0.000e+00	     4.291e-08
-9.6140e+00		  4.7488e+00	     3.333e-06	     0.000e+00	     0.000e+00	     4.089e-08
-9.6140e+00		  4.8221e+00	     3.192e-06	     0.000e+00	     0.000e+00	     4.340e-08
-9.6140e+00		  4.8954e+00	     3.025e-06	     0.000e+00	     0.000e+00	     3.834e-08
-9.6140e+00		  4.9687e+00	     2.888e-06	     0.000e+00	     0.000e+00	     3.241e-08
-9.6140e+00		  5.0419e+00	     2.753e-06	     0.000e+00	     0.000e+00	     2.923e-08
-9.6140e+00		  5.1152e+00	     2.714e-06	     0.000e+00	     0.000e+00	     2.912e-08
-9.6140e+00		  5.1885e+00	     2.599e-06	     0.000e+00	     0.000e+00	     2.396e-08
-9.6140e+00		  5.2618e+00	     2.574e-06	     0.000e+00	     0.000e+00	     2.933e-08
-9.6140e+00		  5.3351e+00	     2.449e-06	     0.000e+00	     0.000e+00	     2.716e-08
-9.6140e+00		  5.4083e+00	     2.407e-06	     0.000e+00	     0.000e+00	     2.656e-08
-9.6140e+00		  5.4816e+00	     2.314e-06	     0.000e+00	     0.000e+00	     2.975e-08
-9.6140e+00		  5.5549e+00	     2.284e-06	     0.000e+00	     0.000e+00	     2.950e-08
-9.6140e+00		  5.6282e+00	     2.222e-06	     0.000e+00	     0.000e+00	     3.043e-08
-9.6140e+00		  5.7015e+00	     2.126e-06	     0.000e+00	     0.000e+00	     2.957e-08
-9.6140e+00		  5.7748e+00	     1.983e-06	     0.000e+00	     0.000e+00	     3.221e-08
-9.6140e+00		  5.8480e+00	     1.868e-06	     0.000e+00	     0.000e+00	     3.021e-08
-9.6140e+00		  5.9213e+00	     1.848e-06	     0.000e+00	     0.000e+00	     3.299e-08
-9.6140e+00		  5.9946e+00	     1.693e-06	     0.000e+00	     0.000e+00	     2.881e-08
-9.6140e+00		  6.0679e+00	     1.584e-06	     0.000e+00	     0.000e+00	     3.407e-08
-9.6140e+00		  6.1412e+00	     1.430e-06	     0.000e+00	     0.000e+00	     3.320e-08
-9.6140e+00		  6.2144e+00	     1.289e-06	     0.000e+00	     0.000e+00	     3.215e-08
-9.6140e+00		  6.2877e+00	     1.143e-06	     0.000e+00	     0.000e+00	     2.882e-08
-9.6140e+00		  6.3610e+00	     9.620e-07	     0.000e+00	     0.000e+00	     2.210e-08
-9.6140e+00		  6.4343e+00	     8.773e-07	     0.000e+00	     0.000e+00	     2.835e-08
-9.6140e+00		  6.5076e+00	     7.464e-07	     0.000e+00	     0.000e+00	     1.895e-08
-9.6140e+00		  6.5808e+00	     6.421e-07	     0.000e+00	     0.000e+00	     2.628e-08
-9.6140e+00		  6.6541e+00	     5.131e-07	     0.000e+00	     0.000e+00	     1.982e-08
-9.6140e+00		  6.7274e+00	     3.904e-07	     0.000e+00	     0.000e+00	     1.540e-08
-9.6140e+00		  6.8007e+00	     3.341e-07	     0.000e+00	     0.000e+00	     1.386e-08
-9.6140e+00		  6.8740e+00	     2.461e-07	     0.000e+00	     0.000e+00	     1.283e-08
-9.6140e+00		  6.9473e+00	     1.533e-07	     0.000e+00	     0.000e+00	     9.494e-09
-9.6140e+00		  7.0205e+00	     9.956e-08	     0.000e+00	     0.000e+00	     4.614e-09
-9.6140e+00		  7.0938e+00	     5.902e-08	     0.000e+00	     0.000e+00	     3.899e-09
-9.6140e+00		  7.1671e+00	     3.727e-08	     0.000e+00	     0.000e+00	     2.368e-09
-9.6140e+00		  7.2404e+00	     1.610e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.3137e+00	     8.449e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.3869e+00	     3.320e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.4602e+00	     3.433e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.5335e+00	     9.839e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.6068e+00	     4.950e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.6140e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.5459e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  2.0374e+00	     4.363e-09	     0.000e+00	     0.000e+00	     2.719e-10
-9.5459e+00		  2.1107e+00	     1.113e-07	     0.000e+00	     0.000e+00	     1.076e-08
-9.5459e+00		  2.1840e+00	     3.028e-06	     0.000e+00	     0.000e+00	     1.638e-07
-9.5459e+00		  2.2573e+00	     4.468e-05	     0.000e+00	     0.000e+00	     2.063e-06
-9.5459e+00		  2.3305e+00	     3.746e-04	     0.000e+00	     0.000e+00	     2.043e-05
-9.5459e+00		  2.4038e+00	     1.036e-03	     0.000e+00	     0.000e+00	     8.237e-05
-9.5459e+00		  2.4771e+00	     2.212e-04	     0.000e+00	     0.000e+00	     1.515e-05
-9.5459e+00		  2.5504e+00	     8.674e-05	     0.000e+00	     0.000e+00	     2.917e-06
-9.5459e+00		  2.6237e+00	     6.326e-05	     0.000e+00	     0.000e+00	     1.982e-06
-9.5459e+00		  2.6969e+00	     5.084e-05	     0.000e+00	     0.000e+00	     1.508e-06
-9.5459e+00		  2.7702e+00	     4.278e-05	     0.000e+00	     0.000e+00	     1.215e-06
-9.5459e+00		  2.8435e+00	     3.694e-05	     0.000e+00	     0.000e+00	     9.929e-07
-9.5459e+00		  2.9168e+00	     3.244e-05	     0.000e+00	     0.000e+00	     8.349e-07
-9.5459e+00		  2.9901e+00	     2.890e-05	     0.000e+00	     0.000e+00	     7.176e-07
-9.5459e+00		  3.0633e+00	     2.602e-05	     0.000e+00	     0.000e+00	     6.510e-07
-9.5459e+00		  3.1366e+00	     2.352e-05	     0.000e+00	     0.000e+00	     5.547e-07
-9.5459e+00		  3.2099e+00	     2.114e-05	     0.000e+00	     0.000e+00	     4.779e-07
-9.5459e+00		  3.2832e+00	     1.931e-05	     0.000e+00	     0.000e+00	     4.427e-07
-9.5459e+00		  3.3565e+00	     1.760e-05	     0.000e+00	     0.000e+00	     3.811e-07
-9.5459e+00		  3.4298e+00	     1.607e-05	     0.000e+00	     0.000e+00	     3.376e-07
-9.5459e+00		  3.5030e+00	     1.460e-05	     0.000e+00	     0.000e+00	     2.965e-07
-9.5459e+00		  3.5763e+00	     1.343e-05	     0.000e+00	     0.000e+00	     2.765e-07
-9.5459e+00		  3.6496e+00	     1.209e-05	     0.000e+00	     0.000e+00	     2.290e-07
-9.5459e+00		  3.7229e+00	     1.111e-05	     0.000e+00	     0.000e+00	     1.991e-07
-9.5459e+00		  3.7962e+00	     1.017e-05	     0.000e+00	     0.000e+00	     1.745e-07
-9.5459e+00		  3.8694e+00	     9.263e-06	     0.000e+00	     0.000e+00	     1.598e-07
-9.5459e+00		  3.9427e+00	     8.425e-06	     0.000e+00	     0.000e+00	     1.319e-07
-9.5459e+00		  4.0160e+00	     7.678e-06	     0.000e+00	     0.000e+00	     1.070e-07
-9.5459e+00		  4.0893e+00	     7.185e-06	     0.000e+00	     0.000e+00	     9.470e-08
-9.5459e+00		  4.1626e+00	     6.567e-06	     0.000e+00	     0.000e+00	     8.330e-08
-9.5459e+00		  4.2358e+00	     6.152e-06	     0.000e+00	     0.000e+00	     7.456e-08
-9.5459e+00		  4.3091e+00	     5.621e-06	     0.000e+00	     0.000e+00	     6.363e-08
-9.5459e+00		  4.3824e+00	     5.319e-06	     0.000e+00	     0.000e+00	     5.697e-08
-9.5459e+00		  4.4557e+00	     4.898e-06	     0.000e+00	     0.000e+00	     4.124e-08
-9.5459e+00		  4.5290e+00	     4.660e-06	     0.000e+00	     0.000e+00	     3.960e-08
-9.5459e+00		  4.6023e+00	     4.474e-06	     0.000e+00	     0.000e+00	     3.106e-08
-9.5459e+00		  4.6755e+00	     4.215e-06	     0.000e+00	     0.000e+00	     3.426e-08
-9.5459e+00		  4.7488e+00	     3.973e-06	     0.000e+00	     0.000e+00	     3.915e-08
-9.5459e+00		  4.8221e+00	     3.889e-06	     0.000e+00	     0.000e+00	     2.126e-08
-9.5459e+00		  4.8954e+00	     3.676e-06	     0.000e+00	     0.000e+00	     3.401e-08
-9.5459e+00		  4.9687e+00	     3.517e-06	     0.000e+00	     0.000e+00	     2.533e-08
-9.5459e+00		  5.0419e+00	     3.458e-06	     0.000e+00	     0.000e+00	     2.467e-08
-9.5459e+00		  5.1152e+00	     3.194e-06	     0.000e+00	     0.000e+00	     1.973e-08
-9.5459e+00		  5.1885e+00	     3.183e-06	     0.000e+00	     0.000e+00	     1.859e-08
-9.5459e+00		  5.2618e+00	     3.081e-06	     0.000e+00	     0.000e+00	     2.011e-08
-9.5459e+00		  5.3351e+00	     3.001e-06	     0.000e+00	     0.000e+00	     1.859e-08
-9.5459e+00		  5.4083e+00	     3.039e-06	     0.000e+00	     0.000e+00	     1.637e-08
-9.5459e+00		  5.4816e+00	     2.851e-06	     0.000e+00	     0.000e+00	     1.885e-08
-9.5459e+00		  5.5549e+00	     2.867e-06	     0.000e+00	     0.000e+00	     2.051e-08
-9.5459e+00		  5.6282e+00	     2.798e-06	     0.000e+00	     0.000e+00	     1.752e-08
-9.5459e+00		  5.7015e+00	     2.711e-06	     0.000e+00	     0.000e+00	     2.167e-08
-9.5459e+00		  5.7748e+00	     2.571e-06	     0.000e+00	     0.000e+00	     2.350e-08
-9.5459e+00		  5.8480e+00	     2.432e-06	     0.000e+00	     0.000e+00	     2.154e-08
-9.5459e+00		  5.9213e+00	     2.331e-06	     0.000e+00	     0.000e+00	     2.360e-08
-9.5459e+00		  5.9946e+00	     2.251e-06	     0.000e+00	     0.000e+00	     2.107e-08
-9.5459e+00		  6.0679e+00	     2.053e-06	     0.000e+00	     0.000e+00	     1.925e-08
-9.5459e+00		  6.1412e+00	     1.949e-06	     0.000e+00	     0.000e+00	     2.119e-08
-9.5459e+00		  6.2144e+00	     1.751e-06	     0.000e+00	     0.000e+00	     2.701e-08
-9.5459e+00		  6.2877e+00	     1.573e-06	     0.000e+00	     0.000e+00	     2.837e-08
-9.5459e+00		  6.3610e+00	     1.382e-06	     0.000e+00	     0.000e+00	     3.488e-08
-9.5459e+00		  6.4343e+00	     1.185e-06	     0.000e+00	     0.000e+00	     1.964e-08
-9.5459e+00		  6.5076e+00	     1.071e-06	     0.000e+00	     0.000e+00	     2.237e-08
-9.5459e+00		  6.5808e+00	     9.372e-07	     0.000e+00	     0.000e+00	     1.477e-08
-9.5459e+00		  6.6541e+00	     7.402e-07	     0.000e+00	     0.000e+00	     1.041e-08
-9.5459e+00		  6.7274e+00	     5.756e-07	     0.000e+00	     0.000e+00	     8.129e-09
-9.5459e+00		  6.8007e+00	     4.355e-07	     0.000e+00	     0.000e+00	     8.468e-09
-9.5459e+00		  6.8740e+00	     3.220e-07	     0.000e+00	     0.000e+00	     6.661e-09
-9.5459e+00		  6.9473e+00	     2.340e-07	     0.000e+00	     0.000e+00	     6.441e-09
-9.5459e+00		  7.0205e+00	     1.499e-07	     0.000e+00	     0.000e+00	     3.142e-09
-9.5459e+00		  7.0938e+00	     8.893e-08	     0.000e+00	     0.000e+00	     2.005e-09
-9.5459e+00		  7.1671e+00	     5.617e-08	     0.000e+00	     0.000e+00	     1.094e-09
-9.5459e+00		  7.2404e+00	     3.075e-08	     0.000e+00	     0.000e+00	     8.970e-10
-9.5459e+00		  7.3137e+00	     1.626e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.3869e+00	     3.732e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.4602e+00	     4.077e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.5335e+00	     8.453e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.6068e+00	     5.798e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.5459e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.4779e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  2.0374e+00	     3.080e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  2.1107e+00	     1.132e-08	     0.000e+00	     0.000e+00	     3.127e-10
-9.4779e+00		  2.1840e+00	     2.829e-07	     0.000e+00	     0.000e+00	     2.145e-08
-9.4779e+00		  2.2573e+00	     7.030e-06	     0.000e+00	     0.000e+00	     3.196e-07
-9.4779e+00		  2.3305e+00	     9.965e-05	     0.000e+00	     0.000e+00	     4.106e-06
-9.4779e+00		  2.4038e+00	     6.996e-04	     0.000e+00	     0.000e+00	     3.597e-05
-9.4779e+00		  2.4771e+00	     8.025e-04	     0.000e+00	     0.000e+00	     5.296e-05
-9.4779e+00		  2.5504e+00	     1.429e-04	     0.000e+00	     0.000e+00	     4.503e-06
-9.4779e+00		  2.6237e+00	     9.185e-05	     0.000e+00	     0.000e+00	     2.522e-06
-9.4779e+00		  2.6969e+00	     7.072e-05	     0.000e+00	     0.000e+00	     1.851e-06
-9.4779e+00		  2.7702e+00	     5.808e-05	     0.000e+00	     0.000e+00	     1.402e-06
-9.4779e+00		  2.8435e+00	     4.962e-05	     0.000e+00	     0.000e+00	     1.168e-06
-9.4779e+00		  2.9168e+00	     4.344e-05	     0.000e+00	     0.000e+00	     9.596e-07
-9.4779e+00		  2.9901e+00	     3.846e-05	     0.000e+00	     0.000e+00	     8.135e-07
-9.4779e+00		  3.0633e+00	     3.465e-05	     0.000e+00	     0.000e+00	     7.180e-07
-9.4779e+00		  3.1366e+00	     3.116e-05	     0.000e+00	     0.000e+00	     6.203e-07
-9.4779e+00		  3.2099e+00	     2.834e-05	     0.000e+00	     0.000e+00	     5.417e-07
-9.4779e+00		  3.2832e+00	     2.575e-05	     0.000e+00	     0.000e+00	     4.987e-07
-9.4779e+00		  3.3565e+00	     2.348e-05	     0.000e+00	     0.000e+00	     4.467e-07
-9.4779e+00		  3.4298e+00	     2.129e-05	     0.000e+00	     0.000e+00	     3.948e-07
-9.4779e+00		  3.5030e+00	     1.940e-05	     0.000e+00	     0.000e+00	     3.577e-07
-9.4779e+00		  3.5763e+00	     1.777e-05	     0.000e+00	     0.000e+00	     2.922e-07
-9.4779e+00		  3.6496e+00	     1.624e-05	     0.000e+00	     0.000e+00	     2.837e-07
-9.4779e+00		  3.7229e+00	     1.464e-05	     0.000e+00	     0.000e+00	     2.180e-07
-9.4779e+00		  3.7962e+00	     1.343e-05	     0.000e+00	     0.000e+00	     2.060e-07
-9.4779e+00		  3.8694e+00	     1.216e-05	     0.000e+00	     0.000e+00	     1.702e-07
-9.4779e+00		  3.9427e+00	     1.100e-05	     0.000e+00	     0.000e+00	     1.386e-07
-9.4779e+00		  4.0160e+00	     1.004e-05	     0.000e+00	     0.000e+00	     1.151e-07
-9.4779e+00		  4.0893e+00	     9.172e-06	     0.000e+00	     0.000e+00	     1.114e-07
-9.4779e+00		  4.1626e+00	     8.417e-06	     0.000e+00	     0.000e+00	     9.536e-08
-9.4779e+00		  4.2358e+00	     7.842e-06	     0.000e+00	     0.000e+00	     8.459e-08
-9.4779e+00		  4.3091e+00	     7.176e-06	     0.000e+00	     0.000e+00	     6.238e-08
-9.4779e+00		  4.3824e+00	     6.590e-06	     0.000e+00	     0.000e+00	     3.929e-08
-9.4779e+00		  4.4557e+00	     6.142e-06	     0.000e+00	     0.000e+00	     4.068e-08
-9.4779e+00		  4.5290e+00	     5.815e-06	     0.000e+00	     0.000e+00	     2.874e-08
-9.4779e+00		  4.6023e+00	     5.384e-06	     0.000e+00	     0.000e+00	     2.087e-08
-9.4779e+00		  4.6755e+00	     5.065e-06	     0.000e+00	     0.000e+00	     2.186e-08
-9.4779e+00		  4.7488e+00	     4.775e-06	     0.000e+00	     0.000e+00	     2.310e-08
-9.4779e+00		  4.8221e+00	     4.543e-06	     0.000e+00	     0.000e+00	     2.133e-08
-9.4779e+00		  4.8954e+00	     4.397e-06	     0.000e+00	     0.000e+00	     1.565e-08
-9.4779e+00		  4.9687e+00	     4.202e-06	     0.000e+00	     0.000e+00	     1.802e-08
-9.4779e+00		  5.0419e+00	     4.119e-06	     0.000e+00	     0.000e+00	     1.864e-08
-9.4779e+00		  5.1152e+00	     3.884e-06	     0.000e+00	     0.000e+00	     1.923e-08
-9.4779e+00		  5.1885e+00	     3.838e-06	     0.000e+00	     0.000e+00	     1.406e-08
-9.4779e+00		  5.2618e+00	     3.633e-06	     0.000e+00	     0.000e+00	     9.864e-09
-9.4779e+00		  5.3351e+00	     3.581e-06	     0.000e+00	     0.000e+00	     1.189e-08
-9.4779e+00		  5.4083e+00	     3.539e-06	     0.000e+00	     0.000e+00	     1.955e-08
-9.4779e+00		  5.4816e+00	     3.499e-06	     0.000e+00	     0.000e+00	     1.639e-08
-9.4779e+00		  5.5549e+00	     3.392e-06	     0.000e+00	     0.000e+00	     1.235e-08
-9.4779e+00		  5.6282e+00	     3.390e-06	     0.000e+00	     0.000e+00	     1.263e-08
-9.4779e+00		  5.7015e+00	     3.383e-06	     0.000e+00	     0.000e+00	     1.543e-08
-9.4779e+00		  5.7748e+00	     3.183e-06	     0.000e+00	     0.000e+00	     1.473e-08
-9.4779e+00		  5.8480e+00	     3.090e-06	     0.000e+00	     0.000e+00	     1.854e-08
-9.4779e+00		  5.9213e+00	     2.952e-06	     0.000e+00	     0.000e+00	     1.637e-08
-9.4779e+00		  5.9946e+00	     2.758e-06	     0.000e+00	     0.000e+00	     1.543e-08
-9.4779e+00		  6.0679e+00	     2.630e-06	     0.000e+00	     0.000e+00	     1.384e-08
-9.4779e+00		  6.1412e+00	     2.510e-06	     0.000e+00	     0.000e+00	     1.878e-08
-9.4779e+00		  6.2144e+00	     2.337e-06	     0.000e+00	     0.000e+00	     1.769e-08
-9.4779e+00		  6.2877e+00	     2.084e-06	     0.000e+00	     0.000e+00	     1.518e-08
-9.4779e+00		  6.3610e+00	     1.814e-06	     0.000e+00	     0.000e+00	     2.263e-08
-9.4779e+00		  6.4343e+00	     1.592e-06	     0.000e+00	     0.000e+00	     1.596e-08
-9.4779e+00		  6.5076e+00	     1.407e-06	     0.000e+00	     0.000e+00	     1.331e-08
-9.4779e+00		  6.5808e+00	     1.183e-06	     0.000e+00	     0.000e+00	     1.333e-08
-9.4779e+00		  6.6541e+00	     1.019e-06	     0.000e+00	     0.000e+00	     1.089e-08
-9.4779e+00		  6.7274e+00	     8.246e-07	     0.000e+00	     0.000e+00	     8.592e-09
-9.4779e+00		  6.8007e+00	     6.393e-07	     0.000e+00	     0.000e+00	     8.705e-09
-9.4779e+00		  6.8740e+00	     4.667e-07	     0.000e+00	     0.000e+00	     4.676e-09
-9.4779e+00		  6.9473e+00	     2.945e-07	     0.000e+00	     0.000e+00	     3.348e-09
-9.4779e+00		  7.0205e+00	     1.957e-07	     0.000e+00	     0.000e+00	     3.881e-09
-9.4779e+00		  7.0938e+00	     1.330e-07	     0.000e+00	     0.000e+00	     3.316e-10
-9.4779e+00		  7.1671e+00	     7.347e-08	     0.000e+00	     0.000e+00	     6.344e-10
-9.4779e+00		  7.2404e+00	     4.100e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.3137e+00	     2.102e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.3869e+00	     1.014e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.4602e+00	     4.694e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.5335e+00	     9.558e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4779e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.4099e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  2.1107e+00	     3.639e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  2.1840e+00	     1.540e-08	     0.000e+00	     0.000e+00	     1.139e-09
-9.4099e+00		  2.2573e+00	     6.264e-07	     0.000e+00	     0.000e+00	     3.633e-08
-9.4099e+00		  2.3305e+00	     1.605e-05	     0.000e+00	     0.000e+00	     6.022e-07
-9.4099e+00		  2.4038e+00	     2.151e-04	     0.000e+00	     0.000e+00	     8.038e-06
-9.4099e+00		  2.4771e+00	     9.994e-04	     0.000e+00	     0.000e+00	     4.819e-05
-9.4099e+00		  2.5504e+00	     4.085e-04	     0.000e+00	     0.000e+00	     1.894e-05
-9.4099e+00		  2.6237e+00	     1.367e-04	     0.000e+00	     0.000e+00	     3.465e-06
-9.4099e+00		  2.6969e+00	     9.755e-05	     0.000e+00	     0.000e+00	     2.245e-06
-9.4099e+00		  2.7702e+00	     7.814e-05	     0.000e+00	     0.000e+00	     1.688e-06
-9.4099e+00		  2.8435e+00	     6.576e-05	     0.000e+00	     0.000e+00	     1.343e-06
-9.4099e+00		  2.9168e+00	     5.721e-05	     0.000e+00	     0.000e+00	     1.141e-06
-9.4099e+00		  2.9901e+00	     5.085e-05	     0.000e+00	     0.000e+00	     9.737e-07
-9.4099e+00		  3.0633e+00	     4.543e-05	     0.000e+00	     0.000e+00	     8.354e-07
-9.4099e+00		  3.1366e+00	     4.070e-05	     0.000e+00	     0.000e+00	     7.171e-07
-9.4099e+00		  3.2099e+00	     3.680e-05	     0.000e+00	     0.000e+00	     6.291e-07
-9.4099e+00		  3.2832e+00	     3.358e-05	     0.000e+00	     0.000e+00	     5.637e-07
-9.4099e+00		  3.3565e+00	     3.085e-05	     0.000e+00	     0.000e+00	     4.849e-07
-9.4099e+00		  3.4298e+00	     2.805e-05	     0.000e+00	     0.000e+00	     4.688e-07
-9.4099e+00		  3.5030e+00	     2.574e-05	     0.000e+00	     0.000e+00	     4.192e-07
-9.4099e+00		  3.5763e+00	     2.337e-05	     0.000e+00	     0.000e+00	     3.421e-07
-9.4099e+00		  3.6496e+00	     2.130e-05	     0.000e+00	     0.000e+00	     3.311e-07
-9.4099e+00		  3.7229e+00	     1.961e-05	     0.000e+00	     0.000e+00	     2.993e-07
-9.4099e+00		  3.7962e+00	     1.769e-05	     0.000e+00	     0.000e+00	     2.427e-07
-9.4099e+00		  3.8694e+00	     1.599e-05	     0.000e+00	     0.000e+00	     2.071e-07
-9.4099e+00		  3.9427e+00	     1.437e-05	     0.000e+00	     0.000e+00	     1.792e-07
-9.4099e+00		  4.0160e+00	     1.309e-05	     0.000e+00	     0.000e+00	     1.318e-07
-9.4099e+00		  4.0893e+00	     1.190e-05	     0.000e+00	     0.000e+00	     1.177e-07
-9.4099e+00		  4.1626e+00	     1.082e-05	     0.000e+00	     0.000e+00	     9.575e-08
-9.4099e+00		  4.2358e+00	     9.837e-06	     0.000e+00	     0.000e+00	     8.776e-08
-9.4099e+00		  4.3091e+00	     9.012e-06	     0.000e+00	     0.000e+00	     7.396e-08
-9.4099e+00		  4.3824e+00	     8.193e-06	     0.000e+00	     0.000e+00	     6.037e-08
-9.4099e+00		  4.4557e+00	     7.670e-06	     0.000e+00	     0.000e+00	     4.538e-08
-9.4099e+00		  4.5290e+00	     7.140e-06	     0.000e+00	     0.000e+00	     3.287e-08
-9.4099e+00		  4.6023e+00	     6.592e-06	     0.000e+00	     0.000e+00	     2.383e-08
-9.4099e+00		  4.6755e+00	     6.031e-06	     0.000e+00	     0.000e+00	     1.636e-08
-9.4099e+00		  4.7488e+00	     5.771e-06	     0.000e+00	     0.000e+00	     1.737e-08
-9.4099e+00		  4.8221e+00	     5.433e-06	     0.000e+00	     0.000e+00	     1.621e-08
-9.4099e+00		  4.8954e+00	     5.271e-06	     0.000e+00	     0.000e+00	     1.589e-08
-9.4099e+00		  4.9687e+00	     4.935e-06	     0.000e+00	     0.000e+00	     1.498e-08
-9.4099e+00		  5.0419e+00	     4.760e-06	     0.000e+00	     0.000e+00	     1.276e-08
-9.4099e+00		  5.1152e+00	     4.711e-06	     0.000e+00	     0.000e+00	     1.146e-08
-9.4099e+00		  5.1885e+00	     4.484e-06	     0.000e+00	     0.000e+00	     1.381e-08
-9.4099e+00		  5.2618e+00	     4.340e-06	     0.000e+00	     0.000e+00	     1.483e-08
-9.4099e+00		  5.3351e+00	     4.258e-06	     0.000e+00	     0.000e+00	     1.170e-08
-9.4099e+00		  5.4083e+00	     4.275e-06	     0.000e+00	     0.000e+00	     9.647e-09
-9.4099e+00		  5.4816e+00	     4.135e-06	     0.000e+00	     0.000e+00	     9.537e-09
-9.4099e+00		  5.5549e+00	     4.052e-06	     0.000e+00	     0.000e+00	     9.648e-09
-9.4099e+00		  5.6282e+00	     3.912e-06	     0.000e+00	     0.000e+00	     1.219e-08
-9.4099e+00		  5.7015e+00	     3.912e-06	     0.000e+00	     0.000e+00	     2.037e-08
-9.4099e+00		  5.7748e+00	     3.945e-06	     0.000e+00	     0.000e+00	     1.604e-08
-9.4099e+00		  5.8480e+00	     3.811e-06	     0.000e+00	     0.000e+00	     1.335e-08
-9.4099e+00		  5.9213e+00	     3.626e-06	     0.000e+00	     0.000e+00	     1.325e-08
-9.4099e+00		  5.9946e+00	     3.422e-06	     0.000e+00	     0.000e+00	     8.602e-09
-9.4099e+00		  6.0679e+00	     3.307e-06	     0.000e+00	     0.000e+00	     1.298e-08
-9.4099e+00		  6.1412e+00	     3.156e-06	     0.000e+00	     0.000e+00	     1.389e-08
-9.4099e+00		  6.2144e+00	     2.947e-06	     0.000e+00	     0.000e+00	     9.743e-09
-9.4099e+00		  6.2877e+00	     2.726e-06	     0.000e+00	     0.000e+00	     1.476e-08
-9.4099e+00		  6.3610e+00	     2.352e-06	     0.000e+00	     0.000e+00	     8.508e-09
-9.4099e+00		  6.4343e+00	     2.065e-06	     0.000e+00	     0.000e+00	     1.201e-08
-9.4099e+00		  6.5076e+00	     1.828e-06	     0.000e+00	     0.000e+00	     1.390e-08
-9.4099e+00		  6.5808e+00	     1.595e-06	     0.000e+00	     0.000e+00	     8.911e-09
-9.4099e+00		  6.6541e+00	     1.340e-06	     0.000e+00	     0.000e+00	     5.901e-09
-9.4099e+00		  6.7274e+00	     1.153e-06	     0.000e+00	     0.000e+00	     3.518e-09
-9.4099e+00		  6.8007e+00	     8.976e-07	     0.000e+00	     0.000e+00	     5.438e-09
-9.4099e+00		  6.8740e+00	     6.764e-07	     0.000e+00	     0.000e+00	     5.429e-09
-9.4099e+00		  6.9473e+00	     3.934e-07	     0.000e+00	     0.000e+00	     1.606e-09
-9.4099e+00		  7.0205e+00	     2.419e-07	     0.000e+00	     0.000e+00	     1.139e-09
-9.4099e+00		  7.0938e+00	     1.555e-07	     0.000e+00	     0.000e+00	     3.958e-10
-9.4099e+00		  7.1671e+00	     7.973e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.2404e+00	     4.633e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.3137e+00	     2.570e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.3869e+00	     1.481e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.4602e+00	     6.258e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.5335e+00	     4.056e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.6068e+00	     3.741e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.4099e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.3419e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  2.1840e+00	     2.158e-09	     0.000e+00	     0.000e+00	     8.524e-10
-9.3419e+00		  2.2573e+00	     4.950e-08	     0.000e+00	     0.000e+00	     4.421e-09
-9.3419e+00		  2.3305e+00	     1.602e-06	     0.000e+00	     0.000e+00	     8.465e-08
-9.3419e+00		  2.4038e+00	     3.659e-05	     0.000e+00	     0.000e+00	     1.258e-06
-9.3419e+00		  2.4771e+00	     4.296e-04	     0.000e+00	     0.000e+00	     1.496e-05
-9.3419e+00		  2.5504e+00	     9.324e-04	     0.000e+00	     0.000e+00	     3.886e-05
-9.3419e+00		  2.6237e+00	     2.283e-04	     0.000e+00	     0.000e+00	     5.811e-06
-9.3419e+00		  2.6969e+00	     1.361e-04	     0.000e+00	     0.000e+00	     2.825e-06
-9.3419e+00		  2.7702e+00	     1.040e-04	     0.000e+00	     0.000e+00	     1.945e-06
-9.3419e+00		  2.8435e+00	     8.637e-05	     0.000e+00	     0.000e+00	     1.555e-06
-9.3419e+00		  2.9168e+00	     7.396e-05	     0.000e+00	     0.000e+00	     1.322e-06
-9.3419e+00		  2.9901e+00	     6.503e-05	     0.000e+00	     0.000e+00	     1.124e-06
-9.3419e+00		  3.0633e+00	     5.856e-05	     0.000e+00	     0.000e+00	     9.241e-07
-9.3419e+00		  3.1366e+00	     5.281e-05	     0.000e+00	     0.000e+00	     7.969e-07
-9.3419e+00		  3.2099e+00	     4.740e-05	     0.000e+00	     0.000e+00	     7.038e-07
-9.3419e+00		  3.2832e+00	     4.323e-05	     0.000e+00	     0.000e+00	     6.392e-07
-9.3419e+00		  3.3565e+00	     3.927e-05	     0.000e+00	     0.000e+00	     5.661e-07
-9.3419e+00		  3.4298e+00	     3.607e-05	     0.000e+00	     0.000e+00	     4.912e-07
-9.3419e+00		  3.5030e+00	     3.317e-05	     0.000e+00	     0.000e+00	     4.674e-07
-9.3419e+00		  3.5763e+00	     3.026e-05	     0.000e+00	     0.000e+00	     4.192e-07
-9.3419e+00		  3.6496e+00	     2.762e-05	     0.000e+00	     0.000e+00	     3.928e-07
-9.3419e+00		  3.7229e+00	     2.515e-05	     0.000e+00	     0.000e+00	     3.391e-07
-9.3419e+00		  3.7962e+00	     2.280e-05	     0.000e+00	     0.000e+00	     2.708e-07
-9.3419e+00		  3.8694e+00	     2.067e-05	     0.000e+00	     0.000e+00	     2.570e-07
-9.3419e+00		  3.9427e+00	     1.873e-05	     0.000e+00	     0.000e+00	     1.926e-07
-9.3419e+00		  4.0160e+00	     1.697e-05	     0.000e+00	     0.000e+00	     1.643e-07
-9.3419e+00		  4.0893e+00	     1.536e-05	     0.000e+00	     0.000e+00	     1.449e-07
-9.3419e+00		  4.1626e+00	     1.382e-05	     0.000e+00	     0.000e+00	     1.171e-07
-9.3419e+00		  4.2358e+00	     1.258e-05	     0.000e+00	     0.000e+00	     1.015e-07
-9.3419e+00		  4.3091e+00	     1.133e-05	     0.000e+00	     0.000e+00	     8.156e-08
-9.3419e+00		  4.3824e+00	     1.053e-05	     0.000e+00	     0.000e+00	     8.880e-08
-9.3419e+00		  4.4557e+00	     9.515e-06	     0.000e+00	     0.000e+00	     5.916e-08
-9.3419e+00		  4.5290e+00	     8.664e-06	     0.000e+00	     0.000e+00	     3.924e-08
-9.3419e+00		  4.6023e+00	     8.049e-06	     0.000e+00	     0.000e+00	     2.690e-08
-9.3419e+00		  4.6755e+00	     7.356e-06	     0.000e+00	     0.000e+00	     1.881e-08
-9.3419e+00		  4.7488e+00	     7.023e-06	     0.000e+00	     0.000e+00	     1.752e-08
-9.3419e+00		  4.8221e+00	     6.446e-06	     0.000e+00	     0.000e+00	     1.122e-08
-9.3419e+00		  4.8954e+00	     6.252e-06	     0.000e+00	     0.000e+00	     1.502e-08
-9.3419e+00		  4.9687e+00	     5.845e-06	     0.000e+00	     0.000e+00	     1.139e-08
-9.3419e+00		  5.0419e+00	     5.580e-06	     0.000e+00	     0.000e+00	     7.694e-09
-9.3419e+00		  5.1152e+00	     5.413e-06	     0.000e+00	     0.000e+00	     5.523e-09
-9.3419e+00		  5.1885e+00	     5.315e-06	     0.000e+00	     0.000e+00	     1.043e-08
-9.3419e+00		  5.2618e+00	     5.106e-06	     0.000e+00	     0.000e+00	     1.160e-08
-9.3419e+00		  5.3351e+00	     5.053e-06	     0.000e+00	     0.000e+00	     9.961e-09
-9.3419e+00		  5.4083e+00	     4.954e-06	     0.000e+00	     0.000e+00	     6.226e-09
-9.3419e+00		  5.4816e+00	     4.908e-06	     0.000e+00	     0.000e+00	     8.643e-09
-9.3419e+00		  5.5549e+00	     4.750e-06	     0.000e+00	     0.000e+00	     7.606e-09
-9.3419e+00		  5.6282e+00	     4.589e-06	     0.000e+00	     0.000e+00	     8.639e-09
-9.3419e+00		  5.7015e+00	     4.491e-06	     0.000e+00	     0.000e+00	     8.212e-09
-9.3419e+00		  5.7748e+00	     4.565e-06	     0.000e+00	     0.000e+00	     6.309e-09
-9.3419e+00		  5.8480e+00	     4.517e-06	     0.000e+00	     0.000e+00	     6.786e-09
-9.3419e+00		  5.9213e+00	     4.452e-06	     0.000e+00	     0.000e+00	     7.305e-09
-9.3419e+00		  5.9946e+00	     4.258e-06	     0.000e+00	     0.000e+00	     5.476e-09
-9.3419e+00		  6.0679e+00	     4.088e-06	     0.000e+00	     0.000e+00	     5.045e-09
-9.3419e+00		  6.1412e+00	     3.906e-06	     0.000e+00	     0.000e+00	     8.993e-09
-9.3419e+00		  6.2144e+00	     3.668e-06	     0.000e+00	     0.000e+00	     5.826e-09
-9.3419e+00		  6.2877e+00	     3.334e-06	     0.000e+00	     0.000e+00	     4.186e-09
-9.3419e+00		  6.3610e+00	     3.009e-06	     0.000e+00	     0.000e+00	     6.429e-09
-9.3419e+00		  6.4343e+00	     2.623e-06	     0.000e+00	     0.000e+00	     4.595e-09
-9.3419e+00		  6.5076e+00	     2.361e-06	     0.000e+00	     0.000e+00	     5.445e-09
-9.3419e+00		  6.5808e+00	     2.050e-06	     0.000e+00	     0.000e+00	     5.384e-09
-9.3419e+00		  6.6541e+00	     1.755e-06	     0.000e+00	     0.000e+00	     2.261e-09
-9.3419e+00		  6.7274e+00	     1.517e-06	     0.000e+00	     0.000e+00	     2.714e-09
-9.3419e+00		  6.8007e+00	     1.226e-06	     0.000e+00	     0.000e+00	     4.975e-09
-9.3419e+00		  6.8740e+00	     8.220e-07	     0.000e+00	     0.000e+00	     3.558e-09
-9.3419e+00		  6.9473e+00	     5.566e-07	     0.000e+00	     0.000e+00	     5.403e-09
-9.3419e+00		  7.0205e+00	     3.156e-07	     0.000e+00	     0.000e+00	     9.211e-10
-9.3419e+00		  7.0938e+00	     1.623e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.1671e+00	     8.068e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.2404e+00	     3.696e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.3137e+00	     3.248e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.3869e+00	     1.458e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.4602e+00	     9.063e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.5335e+00	     1.342e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.3419e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.2738e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  2.2573e+00	     4.611e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  2.3305e+00	     1.006e-07	     0.000e+00	     0.000e+00	     6.643e-09
-9.2738e+00		  2.4038e+00	     3.628e-06	     0.000e+00	     0.000e+00	     1.458e-07
-9.2738e+00		  2.4771e+00	     8.316e-05	     0.000e+00	     0.000e+00	     2.507e-06
-9.2738e+00		  2.5504e+00	     7.137e-04	     0.000e+00	     0.000e+00	     2.303e-05
-9.2738e+00		  2.6237e+00	     5.897e-04	     0.000e+00	     0.000e+00	     1.857e-05
-9.2738e+00		  2.6969e+00	     1.984e-04	     0.000e+00	     0.000e+00	     3.894e-06
-9.2738e+00		  2.7702e+00	     1.389e-04	     0.000e+00	     0.000e+00	     2.393e-06
-9.2738e+00		  2.8435e+00	     1.114e-04	     0.000e+00	     0.000e+00	     1.831e-06
-9.2738e+00		  2.9168e+00	     9.464e-05	     0.000e+00	     0.000e+00	     1.508e-06
-9.2738e+00		  2.9901e+00	     8.298e-05	     0.000e+00	     0.000e+00	     1.243e-06
-9.2738e+00		  3.0633e+00	     7.368e-05	     0.000e+00	     0.000e+00	     1.069e-06
-9.2738e+00		  3.1366e+00	     6.634e-05	     0.000e+00	     0.000e+00	     8.863e-07
-9.2738e+00		  3.2099e+00	     6.031e-05	     0.000e+00	     0.000e+00	     7.483e-07
-9.2738e+00		  3.2832e+00	     5.519e-05	     0.000e+00	     0.000e+00	     7.173e-07
-9.2738e+00		  3.3565e+00	     5.014e-05	     0.000e+00	     0.000e+00	     6.051e-07
-9.2738e+00		  3.4298e+00	     4.595e-05	     0.000e+00	     0.000e+00	     5.309e-07
-9.2738e+00		  3.5030e+00	     4.219e-05	     0.000e+00	     0.000e+00	     5.092e-07
-9.2738e+00		  3.5763e+00	     3.860e-05	     0.000e+00	     0.000e+00	     4.516e-07
-9.2738e+00		  3.6496e+00	     3.557e-05	     0.000e+00	     0.000e+00	     4.059e-07
-9.2738e+00		  3.7229e+00	     3.253e-05	     0.000e+00	     0.000e+00	     3.703e-07
-9.2738e+00		  3.7962e+00	     2.956e-05	     0.000e+00	     0.000e+00	     2.966e-07
-9.2738e+00		  3.8694e+00	     2.678e-05	     0.000e+00	     0.000e+00	     2.714e-07
-9.2738e+00		  3.9427e+00	     2.408e-05	     0.000e+00	     0.000e+00	     2.506e-07
-9.2738e+00		  4.0160e+00	     2.162e-05	     0.000e+00	     0.000e+00	     2.111e-07
-9.2738e+00		  4.0893e+00	     1.969e-05	     0.000e+00	     0.000e+00	     1.590e-07
-9.2738e+00		  4.1626e+00	     1.791e-05	     0.000e+00	     0.000e+00	     1.187e-07
-9.2738e+00		  4.2358e+00	     1.590e-05	     0.000e+00	     0.000e+00	     9.706e-08
-9.2738e+00		  4.3091e+00	     1.453e-05	     0.000e+00	     0.000e+00	     1.024e-07
-9.2738e+00		  4.3824e+00	     1.317e-05	     0.000e+00	     0.000e+00	     7.814e-08
-9.2738e+00		  4.4557e+00	     1.197e-05	     0.000e+00	     0.000e+00	     7.275e-08
-9.2738e+00		  4.5290e+00	     1.078e-05	     0.000e+00	     0.000e+00	     4.803e-08
-9.2738e+00		  4.6023e+00	     9.928e-06	     0.000e+00	     0.000e+00	     3.102e-08
-9.2738e+00		  4.6755e+00	     9.181e-06	     0.000e+00	     0.000e+00	     2.447e-08
-9.2738e+00		  4.7488e+00	     8.446e-06	     0.000e+00	     0.000e+00	     1.712e-08
-9.2738e+00		  4.8221e+00	     7.810e-06	     0.000e+00	     0.000e+00	     1.118e-08
-9.2738e+00		  4.8954e+00	     7.353e-06	     0.000e+00	     0.000e+00	     1.434e-08
-9.2738e+00		  4.9687e+00	     6.890e-06	     0.000e+00	     0.000e+00	     8.474e-09
-9.2738e+00		  5.0419e+00	     6.591e-06	     0.000e+00	     0.000e+00	     5.189e-09
-9.2738e+00		  5.1152e+00	     6.335e-06	     0.000e+00	     0.000e+00	     8.420e-09
-9.2738e+00		  5.1885e+00	     6.157e-06	     0.000e+00	     0.000e+00	     9.046e-09
-9.2738e+00		  5.2618e+00	     5.988e-06	     0.000e+00	     0.000e+00	     7.077e-09
-9.2738e+00		  5.3351e+00	     5.873e-06	     0.000e+00	     0.000e+00	     1.055e-08
-9.2738e+00		  5.4083e+00	     5.652e-06	     0.000e+00	     0.000e+00	     4.260e-09
-9.2738e+00		  5.4816e+00	     5.663e-06	     0.000e+00	     0.000e+00	     3.234e-09
-9.2738e+00		  5.5549e+00	     5.468e-06	     0.000e+00	     0.000e+00	     5.903e-09
-9.2738e+00		  5.6282e+00	     5.476e-06	     0.000e+00	     0.000e+00	     5.267e-09
-9.2738e+00		  5.7015e+00	     5.452e-06	     0.000e+00	     0.000e+00	     6.369e-09
-9.2738e+00		  5.7748e+00	     5.313e-06	     0.000e+00	     0.000e+00	     3.666e-09
-9.2738e+00		  5.8480e+00	     5.382e-06	     0.000e+00	     0.000e+00	     5.394e-09
-9.2738e+00		  5.9213e+00	     5.281e-06	     0.000e+00	     0.000e+00	     5.909e-09
-9.2738e+00		  5.9946e+00	     5.145e-06	     0.000e+00	     0.000e+00	     4.184e-09
-9.2738e+00		  6.0679e+00	     4.951e-06	     0.000e+00	     0.000e+00	     3.140e-09
-9.2738e+00		  6.1412e+00	     4.871e-06	     0.000e+00	     0.000e+00	     5.258e-09
-9.2738e+00		  6.2144e+00	     4.570e-06	     0.000e+00	     0.000e+00	     3.638e-09
-9.2738e+00		  6.2877e+00	     4.176e-06	     0.000e+00	     0.000e+00	     6.678e-09
-9.2738e+00		  6.3610e+00	     3.878e-06	     0.000e+00	     0.000e+00	     5.939e-09
-9.2738e+00		  6.4343e+00	     3.349e-06	     0.000e+00	     0.000e+00	     2.086e-09
-9.2738e+00		  6.5076e+00	     2.940e-06	     0.000e+00	     0.000e+00	     3.671e-09
-9.2738e+00		  6.5808e+00	     2.586e-06	     0.000e+00	     0.000e+00	     3.632e-09
-9.2738e+00		  6.6541e+00	     2.144e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  6.7274e+00	     1.902e-06	     0.000e+00	     0.000e+00	     4.310e-09
-9.2738e+00		  6.8007e+00	     1.489e-06	     0.000e+00	     0.000e+00	     1.611e-09
-9.2738e+00		  6.8740e+00	     1.004e-06	     0.000e+00	     0.000e+00	     1.652e-09
-9.2738e+00		  6.9473e+00	     6.677e-07	     0.000e+00	     0.000e+00	     1.066e-09
-9.2738e+00		  7.0205e+00	     3.910e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.0938e+00	     2.017e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.1671e+00	     1.016e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.2404e+00	     5.252e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.3137e+00	     3.205e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.3869e+00	     2.166e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.4602e+00	     1.226e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.5335e+00	     1.598e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.6068e+00	     1.040e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2738e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.2058e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  2.3305e+00	     4.735e-09	     0.000e+00	     0.000e+00	     1.184e-09
-9.2058e+00		  2.4038e+00	     2.425e-07	     0.000e+00	     0.000e+00	     1.330e-08
-9.2058e+00		  2.4771e+00	     8.511e-06	     0.000e+00	     0.000e+00	     2.648e-07
-9.2058e+00		  2.5504e+00	     1.771e-04	     0.000e+00	     0.000e+00	     4.749e-06
-9.2058e+00		  2.6237e+00	     8.009e-04	     0.000e+00	     0.000e+00	     2.247e-05
-9.2058e+00		  2.6969e+00	     3.361e-04	     0.000e+00	     0.000e+00	     7.083e-06
-9.2058e+00		  2.7702e+00	     1.870e-04	     0.000e+00	     0.000e+00	     3.081e-06
-9.2058e+00		  2.8435e+00	     1.420e-04	     0.000e+00	     0.000e+00	     2.165e-06
-9.2058e+00		  2.9168e+00	     1.180e-04	     0.000e+00	     0.000e+00	     1.693e-06
-9.2058e+00		  2.9901e+00	     1.027e-04	     0.000e+00	     0.000e+00	     1.425e-06
-9.2058e+00		  3.0633e+00	     9.146e-05	     0.000e+00	     0.000e+00	     1.280e-06
-9.2058e+00		  3.1366e+00	     8.243e-05	     0.000e+00	     0.000e+00	     1.050e-06
-9.2058e+00		  3.2099e+00	     7.500e-05	     0.000e+00	     0.000e+00	     9.645e-07
-9.2058e+00		  3.2832e+00	     6.898e-05	     0.000e+00	     0.000e+00	     7.900e-07
-9.2058e+00		  3.3565e+00	     6.257e-05	     0.000e+00	     0.000e+00	     6.733e-07
-9.2058e+00		  3.4298e+00	     5.755e-05	     0.000e+00	     0.000e+00	     6.050e-07
-9.2058e+00		  3.5030e+00	     5.294e-05	     0.000e+00	     0.000e+00	     5.291e-07
-9.2058e+00		  3.5763e+00	     4.871e-05	     0.000e+00	     0.000e+00	     4.520e-07
-9.2058e+00		  3.6496e+00	     4.490e-05	     0.000e+00	     0.000e+00	     4.281e-07
-9.2058e+00		  3.7229e+00	     4.099e-05	     0.000e+00	     0.000e+00	     4.006e-07
-9.2058e+00		  3.7962e+00	     3.759e-05	     0.000e+00	     0.000e+00	     3.320e-07
-9.2058e+00		  3.8694e+00	     3.416e-05	     0.000e+00	     0.000e+00	     2.932e-07
-9.2058e+00		  3.9427e+00	     3.086e-05	     0.000e+00	     0.000e+00	     2.476e-07
-9.2058e+00		  4.0160e+00	     2.774e-05	     0.000e+00	     0.000e+00	     2.254e-07
-9.2058e+00		  4.0893e+00	     2.504e-05	     0.000e+00	     0.000e+00	     1.839e-07
-9.2058e+00		  4.1626e+00	     2.264e-05	     0.000e+00	     0.000e+00	     1.528e-07
-9.2058e+00		  4.2358e+00	     2.034e-05	     0.000e+00	     0.000e+00	     1.316e-07
-9.2058e+00		  4.3091e+00	     1.852e-05	     0.000e+00	     0.000e+00	     9.298e-08
-9.2058e+00		  4.3824e+00	     1.638e-05	     0.000e+00	     0.000e+00	     8.411e-08
-9.2058e+00		  4.4557e+00	     1.495e-05	     0.000e+00	     0.000e+00	     7.109e-08
-9.2058e+00		  4.5290e+00	     1.353e-05	     0.000e+00	     0.000e+00	     7.190e-08
-9.2058e+00		  4.6023e+00	     1.233e-05	     0.000e+00	     0.000e+00	     5.895e-08
-9.2058e+00		  4.6755e+00	     1.108e-05	     0.000e+00	     0.000e+00	     3.272e-08
-9.2058e+00		  4.7488e+00	     1.038e-05	     0.000e+00	     0.000e+00	     1.304e-08
-9.2058e+00		  4.8221e+00	     9.510e-06	     0.000e+00	     0.000e+00	     1.606e-08
-9.2058e+00		  4.8954e+00	     8.711e-06	     0.000e+00	     0.000e+00	     6.798e-09
-9.2058e+00		  4.9687e+00	     8.171e-06	     0.000e+00	     0.000e+00	     5.604e-09
-9.2058e+00		  5.0419e+00	     7.768e-06	     0.000e+00	     0.000e+00	     6.894e-09
-9.2058e+00		  5.1152e+00	     7.444e-06	     0.000e+00	     0.000e+00	     7.427e-09
-9.2058e+00		  5.1885e+00	     7.202e-06	     0.000e+00	     0.000e+00	     3.058e-09
-9.2058e+00		  5.2618e+00	     6.911e-06	     0.000e+00	     0.000e+00	     4.908e-09
-9.2058e+00		  5.3351e+00	     6.847e-06	     0.000e+00	     0.000e+00	     3.785e-09
-9.2058e+00		  5.4083e+00	     6.707e-06	     0.000e+00	     0.000e+00	     9.999e-09
-9.2058e+00		  5.4816e+00	     6.611e-06	     0.000e+00	     0.000e+00	     3.656e-09
-9.2058e+00		  5.5549e+00	     6.389e-06	     0.000e+00	     0.000e+00	     6.130e-09
-9.2058e+00		  5.6282e+00	     6.376e-06	     0.000e+00	     0.000e+00	     4.949e-09
-9.2058e+00		  5.7015e+00	     6.422e-06	     0.000e+00	     0.000e+00	     4.965e-09
-9.2058e+00		  5.7748e+00	     6.238e-06	     0.000e+00	     0.000e+00	     3.049e-09
-9.2058e+00		  5.8480e+00	     6.125e-06	     0.000e+00	     0.000e+00	     4.825e-09
-9.2058e+00		  5.9213e+00	     6.144e-06	     0.000e+00	     0.000e+00	     6.792e-09
-9.2058e+00		  5.9946e+00	     6.146e-06	     0.000e+00	     0.000e+00	     2.503e-09
-9.2058e+00		  6.0679e+00	     6.095e-06	     0.000e+00	     0.000e+00	     3.825e-09
-9.2058e+00		  6.1412e+00	     5.898e-06	     0.000e+00	     0.000e+00	     3.041e-09
-9.2058e+00		  6.2144e+00	     5.536e-06	     0.000e+00	     0.000e+00	     1.289e-09
-9.2058e+00		  6.2877e+00	     5.079e-06	     0.000e+00	     0.000e+00	     2.431e-09
-9.2058e+00		  6.3610e+00	     4.615e-06	     0.000e+00	     0.000e+00	     3.184e-09
-9.2058e+00		  6.4343e+00	     4.142e-06	     0.000e+00	     0.000e+00	     2.472e-09
-9.2058e+00		  6.5076e+00	     3.629e-06	     0.000e+00	     0.000e+00	     1.158e-09
-9.2058e+00		  6.5808e+00	     3.043e-06	     0.000e+00	     0.000e+00	     6.220e-10
-9.2058e+00		  6.6541e+00	     2.674e-06	     0.000e+00	     0.000e+00	     1.185e-09
-9.2058e+00		  6.7274e+00	     2.317e-06	     0.000e+00	     0.000e+00	     3.065e-09
-9.2058e+00		  6.8007e+00	     1.807e-06	     0.000e+00	     0.000e+00	     1.765e-09
-9.2058e+00		  6.8740e+00	     1.246e-06	     0.000e+00	     0.000e+00	     6.168e-10
-9.2058e+00		  6.9473e+00	     8.807e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.0205e+00	     5.591e-07	     0.000e+00	     0.000e+00	     6.063e-10
-9.2058e+00		  7.0938e+00	     3.095e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.1671e+00	     1.530e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.2404e+00	     6.894e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.3137e+00	     3.019e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.3869e+00	     1.914e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.4602e+00	     1.282e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.5335e+00	     1.250e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.6068e+00	     6.070e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.2058e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.1378e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  2.3305e+00	     7.341e-10	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  2.4038e+00	     2.190e-08	     0.000e+00	     0.000e+00	     2.061e-09
-9.1378e+00		  2.4771e+00	     5.314e-07	     0.000e+00	     0.000e+00	     2.708e-08
-9.1378e+00		  2.5504e+00	     1.971e-05	     0.000e+00	     0.000e+00	     5.344e-07
-9.1378e+00		  2.6237e+00	     3.350e-04	     0.000e+00	     0.000e+00	     8.130e-06
-9.1378e+00		  2.6969e+00	     6.195e-04	     0.000e+00	     0.000e+00	     1.395e-05
-9.1378e+00		  2.7702e+00	     2.618e-04	     0.000e+00	     0.000e+00	     4.333e-06
-9.1378e+00		  2.8435e+00	     1.807e-04	     0.000e+00	     0.000e+00	     2.673e-06
-9.1378e+00		  2.9168e+00	     1.454e-04	     0.000e+00	     0.000e+00	     1.876e-06
-9.1378e+00		  2.9901e+00	     1.244e-04	     0.000e+00	     0.000e+00	     1.637e-06
-9.1378e+00		  3.0633e+00	     1.106e-04	     0.000e+00	     0.000e+00	     1.387e-06
-9.1378e+00		  3.1366e+00	     9.942e-05	     0.000e+00	     0.000e+00	     1.158e-06
-9.1378e+00		  3.2099e+00	     9.121e-05	     0.000e+00	     0.000e+00	     1.027e-06
-9.1378e+00		  3.2832e+00	     8.329e-05	     0.000e+00	     0.000e+00	     8.798e-07
-9.1378e+00		  3.3565e+00	     7.669e-05	     0.000e+00	     0.000e+00	     7.832e-07
-9.1378e+00		  3.4298e+00	     7.066e-05	     0.000e+00	     0.000e+00	     7.052e-07
-9.1378e+00		  3.5030e+00	     6.562e-05	     0.000e+00	     0.000e+00	     6.028e-07
-9.1378e+00		  3.5763e+00	     6.025e-05	     0.000e+00	     0.000e+00	     5.514e-07
-9.1378e+00		  3.6496e+00	     5.540e-05	     0.000e+00	     0.000e+00	     4.553e-07
-9.1378e+00		  3.7229e+00	     5.114e-05	     0.000e+00	     0.000e+00	     3.834e-07
-9.1378e+00		  3.7962e+00	     4.688e-05	     0.000e+00	     0.000e+00	     3.586e-07
-9.1378e+00		  3.8694e+00	     4.219e-05	     0.000e+00	     0.000e+00	     3.340e-07
-9.1378e+00		  3.9427e+00	     3.863e-05	     0.000e+00	     0.000e+00	     2.828e-07
-9.1378e+00		  4.0160e+00	     3.498e-05	     0.000e+00	     0.000e+00	     2.433e-07
-9.1378e+00		  4.0893e+00	     3.135e-05	     0.000e+00	     0.000e+00	     2.081e-07
-9.1378e+00		  4.1626e+00	     2.837e-05	     0.000e+00	     0.000e+00	     1.606e-07
-9.1378e+00		  4.2358e+00	     2.584e-05	     0.000e+00	     0.000e+00	     1.391e-07
-9.1378e+00		  4.3091e+00	     2.304e-05	     0.000e+00	     0.000e+00	     1.106e-07
-9.1378e+00		  4.3824e+00	     2.071e-05	     0.000e+00	     0.000e+00	     9.443e-08
-9.1378e+00		  4.4557e+00	     1.850e-05	     0.000e+00	     0.000e+00	     8.873e-08
-9.1378e+00		  4.5290e+00	     1.687e-05	     0.000e+00	     0.000e+00	     5.800e-08
-9.1378e+00		  4.6023e+00	     1.537e-05	     0.000e+00	     0.000e+00	     5.336e-08
-9.1378e+00		  4.6755e+00	     1.366e-05	     0.000e+00	     0.000e+00	     4.746e-08
-9.1378e+00		  4.7488e+00	     1.250e-05	     0.000e+00	     0.000e+00	     2.686e-08
-9.1378e+00		  4.8221e+00	     1.143e-05	     0.000e+00	     0.000e+00	     1.246e-08
-9.1378e+00		  4.8954e+00	     1.059e-05	     0.000e+00	     0.000e+00	     8.182e-09
-9.1378e+00		  4.9687e+00	     9.676e-06	     0.000e+00	     0.000e+00	     4.295e-09
-9.1378e+00		  5.0419e+00	     9.198e-06	     0.000e+00	     0.000e+00	     8.098e-09
-9.1378e+00		  5.1152e+00	     8.609e-06	     0.000e+00	     0.000e+00	     5.080e-09
-9.1378e+00		  5.1885e+00	     8.476e-06	     0.000e+00	     0.000e+00	     5.749e-09
-9.1378e+00		  5.2618e+00	     8.236e-06	     0.000e+00	     0.000e+00	     6.649e-09
-9.1378e+00		  5.3351e+00	     8.042e-06	     0.000e+00	     0.000e+00	     3.731e-09
-9.1378e+00		  5.4083e+00	     7.903e-06	     0.000e+00	     0.000e+00	     6.694e-09
-9.1378e+00		  5.4816e+00	     7.653e-06	     0.000e+00	     0.000e+00	     5.139e-09
-9.1378e+00		  5.5549e+00	     7.519e-06	     0.000e+00	     0.000e+00	     8.051e-09
-9.1378e+00		  5.6282e+00	     7.580e-06	     0.000e+00	     0.000e+00	     2.139e-09
-9.1378e+00		  5.7015e+00	     7.351e-06	     0.000e+00	     0.000e+00	     3.768e-09
-9.1378e+00		  5.7748e+00	     7.313e-06	     0.000e+00	     0.000e+00	     5.034e-09
-9.1378e+00		  5.8480e+00	     7.239e-06	     0.000e+00	     0.000e+00	     4.957e-09
-9.1378e+00		  5.9213e+00	     7.231e-06	     0.000e+00	     0.000e+00	     6.556e-09
-9.1378e+00		  5.9946e+00	     7.063e-06	     0.000e+00	     0.000e+00	     5.779e-09
-9.1378e+00		  6.0679e+00	     7.073e-06	     0.000e+00	     0.000e+00	     4.345e-09
-9.1378e+00		  6.1412e+00	     6.902e-06	     0.000e+00	     0.000e+00	     2.192e-09
-9.1378e+00		  6.2144e+00	     6.580e-06	     0.000e+00	     0.000e+00	     3.552e-09
-9.1378e+00		  6.2877e+00	     5.922e-06	     0.000e+00	     0.000e+00	     6.783e-10
-9.1378e+00		  6.3610e+00	     5.439e-06	     0.000e+00	     0.000e+00	     2.976e-09
-9.1378e+00		  6.4343e+00	     4.876e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  6.5076e+00	     4.463e-06	     0.000e+00	     0.000e+00	     6.918e-10
-9.1378e+00		  6.5808e+00	     3.789e-06	     0.000e+00	     0.000e+00	     1.435e-09
-9.1378e+00		  6.6541e+00	     3.272e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  6.7274e+00	     2.679e-06	     0.000e+00	     0.000e+00	     1.470e-09
-9.1378e+00		  6.8007e+00	     2.136e-06	     0.000e+00	     0.000e+00	     1.526e-09
-9.1378e+00		  6.8740e+00	     1.600e-06	     0.000e+00	     0.000e+00	     6.779e-10
-9.1378e+00		  6.9473e+00	     1.063e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.0205e+00	     6.563e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.0938e+00	     3.845e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.1671e+00	     2.081e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.2404e+00	     1.156e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.3137e+00	     5.226e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.3869e+00	     1.778e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.4602e+00	     4.350e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.5335e+00	     3.708e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.6068e+00	     1.418e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.1378e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.0697e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  2.4771e+00	     2.059e-08	     0.000e+00	     0.000e+00	     1.708e-09
-9.0697e+00		  2.5504e+00	     1.236e-06	     0.000e+00	     0.000e+00	     3.591e-08
-9.0697e+00		  2.6237e+00	     4.509e-05	     0.000e+00	     0.000e+00	     1.084e-06
-9.0697e+00		  2.6969e+00	     4.591e-04	     0.000e+00	     0.000e+00	     9.714e-06
-9.0697e+00		  2.7702e+00	     3.987e-04	     0.000e+00	     0.000e+00	     6.972e-06
-9.0697e+00		  2.8435e+00	     2.321e-04	     0.000e+00	     0.000e+00	     3.429e-06
-9.0697e+00		  2.9168e+00	     1.770e-04	     0.000e+00	     0.000e+00	     2.365e-06
-9.0697e+00		  2.9901e+00	     1.474e-04	     0.000e+00	     0.000e+00	     1.751e-06
-9.0697e+00		  3.0633e+00	     1.305e-04	     0.000e+00	     0.000e+00	     1.462e-06
-9.0697e+00		  3.1366e+00	     1.178e-04	     0.000e+00	     0.000e+00	     1.276e-06
-9.0697e+00		  3.2099e+00	     1.075e-04	     0.000e+00	     0.000e+00	     1.075e-06
-9.0697e+00		  3.2832e+00	     9.890e-05	     0.000e+00	     0.000e+00	     9.897e-07
-9.0697e+00		  3.3565e+00	     9.146e-05	     0.000e+00	     0.000e+00	     8.248e-07
-9.0697e+00		  3.4298e+00	     8.494e-05	     0.000e+00	     0.000e+00	     7.261e-07
-9.0697e+00		  3.5030e+00	     7.856e-05	     0.000e+00	     0.000e+00	     6.853e-07
-9.0697e+00		  3.5763e+00	     7.304e-05	     0.000e+00	     0.000e+00	     6.034e-07
-9.0697e+00		  3.6496e+00	     6.766e-05	     0.000e+00	     0.000e+00	     4.800e-07
-9.0697e+00		  3.7229e+00	     6.202e-05	     0.000e+00	     0.000e+00	     4.484e-07
-9.0697e+00		  3.7962e+00	     5.720e-05	     0.000e+00	     0.000e+00	     4.210e-07
-9.0697e+00		  3.8694e+00	     5.273e-05	     0.000e+00	     0.000e+00	     3.332e-07
-9.0697e+00		  3.9427e+00	     4.821e-05	     0.000e+00	     0.000e+00	     2.858e-07
-9.0697e+00		  4.0160e+00	     4.398e-05	     0.000e+00	     0.000e+00	     2.776e-07
-9.0697e+00		  4.0893e+00	     3.971e-05	     0.000e+00	     0.000e+00	     2.399e-07
-9.0697e+00		  4.1626e+00	     3.606e-05	     0.000e+00	     0.000e+00	     2.074e-07
-9.0697e+00		  4.2358e+00	     3.223e-05	     0.000e+00	     0.000e+00	     1.594e-07
-9.0697e+00		  4.3091e+00	     2.923e-05	     0.000e+00	     0.000e+00	     1.224e-07
-9.0697e+00		  4.3824e+00	     2.627e-05	     0.000e+00	     0.000e+00	     9.259e-08
-9.0697e+00		  4.4557e+00	     2.367e-05	     0.000e+00	     0.000e+00	     8.027e-08
-9.0697e+00		  4.5290e+00	     2.089e-05	     0.000e+00	     0.000e+00	     6.887e-08
-9.0697e+00		  4.6023e+00	     1.882e-05	     0.000e+00	     0.000e+00	     6.288e-08
-9.0697e+00		  4.6755e+00	     1.701e-05	     0.000e+00	     0.000e+00	     4.672e-08
-9.0697e+00		  4.7488e+00	     1.523e-05	     0.000e+00	     0.000e+00	     2.930e-08
-9.0697e+00		  4.8221e+00	     1.366e-05	     0.000e+00	     0.000e+00	     1.529e-08
-9.0697e+00		  4.8954e+00	     1.292e-05	     0.000e+00	     0.000e+00	     1.262e-08
-9.0697e+00		  4.9687e+00	     1.173e-05	     0.000e+00	     0.000e+00	     1.028e-08
-9.0697e+00		  5.0419e+00	     1.094e-05	     0.000e+00	     0.000e+00	     5.001e-09
-9.0697e+00		  5.1152e+00	     1.029e-05	     0.000e+00	     0.000e+00	     1.631e-09
-9.0697e+00		  5.1885e+00	     9.895e-06	     0.000e+00	     0.000e+00	     2.591e-09
-9.0697e+00		  5.2618e+00	     9.802e-06	     0.000e+00	     0.000e+00	     8.471e-09
-9.0697e+00		  5.3351e+00	     9.394e-06	     0.000e+00	     0.000e+00	     2.511e-09
-9.0697e+00		  5.4083e+00	     9.184e-06	     0.000e+00	     0.000e+00	     5.816e-09
-9.0697e+00		  5.4816e+00	     8.955e-06	     0.000e+00	     0.000e+00	     4.291e-09
-9.0697e+00		  5.5549e+00	     8.714e-06	     0.000e+00	     0.000e+00	     5.931e-09
-9.0697e+00		  5.6282e+00	     8.604e-06	     0.000e+00	     0.000e+00	     1.773e-09
-9.0697e+00		  5.7015e+00	     8.393e-06	     0.000e+00	     0.000e+00	     2.532e-09
-9.0697e+00		  5.7748e+00	     8.389e-06	     0.000e+00	     0.000e+00	     2.521e-09
-9.0697e+00		  5.8480e+00	     8.428e-06	     0.000e+00	     0.000e+00	     3.433e-09
-9.0697e+00		  5.9213e+00	     8.324e-06	     0.000e+00	     0.000e+00	     1.676e-09
-9.0697e+00		  5.9946e+00	     8.562e-06	     0.000e+00	     0.000e+00	     3.556e-09
-9.0697e+00		  6.0679e+00	     8.275e-06	     0.000e+00	     0.000e+00	     3.371e-09
-9.0697e+00		  6.1412e+00	     7.967e-06	     0.000e+00	     0.000e+00	     2.441e-09
-9.0697e+00		  6.2144e+00	     7.998e-06	     0.000e+00	     0.000e+00	     3.570e-09
-9.0697e+00		  6.2877e+00	     7.335e-06	     0.000e+00	     0.000e+00	     8.143e-10
-9.0697e+00		  6.3610e+00	     6.394e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  6.4343e+00	     6.064e-06	     0.000e+00	     0.000e+00	     8.313e-10
-9.0697e+00		  6.5076e+00	     5.356e-06	     0.000e+00	     0.000e+00	     8.547e-10
-9.0697e+00		  6.5808e+00	     4.692e-06	     0.000e+00	     0.000e+00	     2.482e-09
-9.0697e+00		  6.6541e+00	     3.891e-06	     0.000e+00	     0.000e+00	     2.490e-09
-9.0697e+00		  6.7274e+00	     3.292e-06	     0.000e+00	     0.000e+00	     8.671e-10
-9.0697e+00		  6.8007e+00	     2.578e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  6.8740e+00	     1.934e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  6.9473e+00	     1.241e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.0205e+00	     7.894e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.0938e+00	     4.700e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.1671e+00	     2.837e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.2404e+00	     1.636e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.3137e+00	     8.996e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.3869e+00	     4.636e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.4602e+00	     2.054e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.5335e+00	     7.826e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.6068e+00	     1.696e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0697e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-9.0017e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.4771e+00	     2.920e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.5504e+00	     7.498e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  2.6237e+00	     2.935e-06	     0.000e+00	     0.000e+00	     8.155e-08
-9.0017e+00		  2.6969e+00	     9.499e-05	     0.000e+00	     0.000e+00	     2.066e-06
-9.0017e+00		  2.7702e+00	     4.267e-04	     0.000e+00	     0.000e+00	     7.571e-06
-9.0017e+00		  2.8435e+00	     2.917e-04	     0.000e+00	     0.000e+00	     4.296e-06
-9.0017e+00		  2.9168e+00	     2.114e-04	     0.000e+00	     0.000e+00	     2.778e-06
-9.0017e+00		  2.9901e+00	     1.731e-04	     0.000e+00	     0.000e+00	     2.005e-06
-9.0017e+00		  3.0633e+00	     1.490e-04	     0.000e+00	     0.000e+00	     1.615e-06
-9.0017e+00		  3.1366e+00	     1.344e-04	     0.000e+00	     0.000e+00	     1.308e-06
-9.0017e+00		  3.2099e+00	     1.239e-04	     0.000e+00	     0.000e+00	     1.138e-06
-9.0017e+00		  3.2832e+00	     1.146e-04	     0.000e+00	     0.000e+00	     1.055e-06
-9.0017e+00		  3.3565e+00	     1.070e-04	     0.000e+00	     0.000e+00	     9.306e-07
-9.0017e+00		  3.4298e+00	     9.981e-05	     0.000e+00	     0.000e+00	     7.758e-07
-9.0017e+00		  3.5030e+00	     9.284e-05	     0.000e+00	     0.000e+00	     6.823e-07
-9.0017e+00		  3.5763e+00	     8.692e-05	     0.000e+00	     0.000e+00	     6.517e-07
-9.0017e+00		  3.6496e+00	     8.004e-05	     0.000e+00	     0.000e+00	     5.827e-07
-9.0017e+00		  3.7229e+00	     7.475e-05	     0.000e+00	     0.000e+00	     4.952e-07
-9.0017e+00		  3.7962e+00	     6.832e-05	     0.000e+00	     0.000e+00	     4.179e-07
-9.0017e+00		  3.8694e+00	     6.340e-05	     0.000e+00	     0.000e+00	     3.426e-07
-9.0017e+00		  3.9427e+00	     5.826e-05	     0.000e+00	     0.000e+00	     3.143e-07
-9.0017e+00		  4.0160e+00	     5.354e-05	     0.000e+00	     0.000e+00	     2.990e-07
-9.0017e+00		  4.0893e+00	     4.833e-05	     0.000e+00	     0.000e+00	     2.499e-07
-9.0017e+00		  4.1626e+00	     4.412e-05	     0.000e+00	     0.000e+00	     2.056e-07
-9.0017e+00		  4.2358e+00	     4.059e-05	     0.000e+00	     0.000e+00	     1.841e-07
-9.0017e+00		  4.3091e+00	     3.654e-05	     0.000e+00	     0.000e+00	     1.318e-07
-9.0017e+00		  4.3824e+00	     3.289e-05	     0.000e+00	     0.000e+00	     9.845e-08
-9.0017e+00		  4.4557e+00	     2.955e-05	     0.000e+00	     0.000e+00	     9.672e-08
-9.0017e+00		  4.5290e+00	     2.636e-05	     0.000e+00	     0.000e+00	     5.919e-08
-9.0017e+00		  4.6023e+00	     2.370e-05	     0.000e+00	     0.000e+00	     5.482e-08
-9.0017e+00		  4.6755e+00	     2.103e-05	     0.000e+00	     0.000e+00	     4.737e-08
-9.0017e+00		  4.7488e+00	     1.899e-05	     0.000e+00	     0.000e+00	     4.603e-08
-9.0017e+00		  4.8221e+00	     1.698e-05	     0.000e+00	     0.000e+00	     1.760e-08
-9.0017e+00		  4.8954e+00	     1.549e-05	     0.000e+00	     0.000e+00	     1.850e-08
-9.0017e+00		  4.9687e+00	     1.415e-05	     0.000e+00	     0.000e+00	     9.998e-09
-9.0017e+00		  5.0419e+00	     1.303e-05	     0.000e+00	     0.000e+00	     7.005e-09
-9.0017e+00		  5.1152e+00	     1.229e-05	     0.000e+00	     0.000e+00	     3.943e-09
-9.0017e+00		  5.1885e+00	     1.155e-05	     0.000e+00	     0.000e+00	     3.884e-09
-9.0017e+00		  5.2618e+00	     1.145e-05	     0.000e+00	     0.000e+00	     3.947e-09
-9.0017e+00		  5.3351e+00	     1.104e-05	     0.000e+00	     0.000e+00	     1.914e-09
-9.0017e+00		  5.4083e+00	     1.079e-05	     0.000e+00	     0.000e+00	     1.988e-09
-9.0017e+00		  5.4816e+00	     1.034e-05	     0.000e+00	     0.000e+00	     6.057e-09
-9.0017e+00		  5.5549e+00	     1.014e-05	     0.000e+00	     0.000e+00	     7.011e-09
-9.0017e+00		  5.6282e+00	     1.002e-05	     0.000e+00	     0.000e+00	     2.996e-09
-9.0017e+00		  5.7015e+00	     9.884e-06	     0.000e+00	     0.000e+00	     4.049e-09
-9.0017e+00		  5.7748e+00	     9.824e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  5.8480e+00	     9.880e-06	     0.000e+00	     0.000e+00	     2.904e-09
-9.0017e+00		  5.9213e+00	     9.710e-06	     0.000e+00	     0.000e+00	     1.007e-09
-9.0017e+00		  5.9946e+00	     9.613e-06	     0.000e+00	     0.000e+00	     1.009e-09
-9.0017e+00		  6.0679e+00	     9.389e-06	     0.000e+00	     0.000e+00	     2.059e-09
-9.0017e+00		  6.1412e+00	     9.346e-06	     0.000e+00	     0.000e+00	     9.294e-10
-9.0017e+00		  6.2144e+00	     8.933e-06	     0.000e+00	     0.000e+00	     9.754e-10
-9.0017e+00		  6.2877e+00	     8.352e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  6.3610e+00	     7.990e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  6.4343e+00	     7.086e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  6.5076e+00	     6.378e-06	     0.000e+00	     0.000e+00	     1.005e-09
-9.0017e+00		  6.5808e+00	     5.603e-06	     0.000e+00	     0.000e+00	     9.457e-10
-9.0017e+00		  6.6541e+00	     4.694e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  6.7274e+00	     3.989e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  6.8007e+00	     2.994e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  6.8740e+00	     2.237e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  6.9473e+00	     1.476e-06	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.0205e+00	     9.155e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.0938e+00	     5.686e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.1671e+00	     3.414e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.2404e+00	     1.846e-07	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.3137e+00	     9.855e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.3869e+00	     5.470e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.4602e+00	     2.896e-08	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.5335e+00	     7.016e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.6801e+00	     1.074e-09	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-9.0017e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.9337e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.5504e+00	     6.928e-09	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.6237e+00	     1.378e-07	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  2.6969e+00	     7.171e-06	     0.000e+00	     0.000e+00	     1.658e-07
-8.9337e+00		  2.7702e+00	     1.564e-04	     0.000e+00	     0.000e+00	     2.848e-06
-8.9337e+00		  2.8435e+00	     3.168e-04	     0.000e+00	     0.000e+00	     4.759e-06
-8.9337e+00		  2.9168e+00	     2.386e-04	     0.000e+00	     0.000e+00	     3.108e-06
-8.9337e+00		  2.9901e+00	     1.949e-04	     0.000e+00	     0.000e+00	     2.319e-06
-8.9337e+00		  3.0633e+00	     1.686e-04	     0.000e+00	     0.000e+00	     1.739e-06
-8.9337e+00		  3.1366e+00	     1.497e-04	     0.000e+00	     0.000e+00	     1.373e-06
-8.9337e+00		  3.2099e+00	     1.378e-04	     0.000e+00	     0.000e+00	     1.176e-06
-8.9337e+00		  3.2832e+00	     1.289e-04	     0.000e+00	     0.000e+00	     1.020e-06
-8.9337e+00		  3.3565e+00	     1.206e-04	     0.000e+00	     0.000e+00	     9.536e-07
-8.9337e+00		  3.4298e+00	     1.138e-04	     0.000e+00	     0.000e+00	     8.611e-07
-8.9337e+00		  3.5030e+00	     1.070e-04	     0.000e+00	     0.000e+00	     7.775e-07
-8.9337e+00		  3.5763e+00	     1.002e-04	     0.000e+00	     0.000e+00	     7.046e-07
-8.9337e+00		  3.6496e+00	     9.423e-05	     0.000e+00	     0.000e+00	     6.234e-07
-8.9337e+00		  3.7229e+00	     8.808e-05	     0.000e+00	     0.000e+00	     5.110e-07
-8.9337e+00		  3.7962e+00	     8.169e-05	     0.000e+00	     0.000e+00	     4.670e-07
-8.9337e+00		  3.8694e+00	     7.556e-05	     0.000e+00	     0.000e+00	     3.810e-07
-8.9337e+00		  3.9427e+00	     6.970e-05	     0.000e+00	     0.000e+00	     3.456e-07
-8.9337e+00		  4.0160e+00	     6.376e-05	     0.000e+00	     0.000e+00	     2.999e-07
-8.9337e+00		  4.0893e+00	     5.899e-05	     0.000e+00	     0.000e+00	     2.332e-07
-8.9337e+00		  4.1626e+00	     5.380e-05	     0.000e+00	     0.000e+00	     2.194e-07
-8.9337e+00		  4.2358e+00	     4.956e-05	     0.000e+00	     0.000e+00	     2.208e-07
-8.9337e+00		  4.3091e+00	     4.472e-05	     0.000e+00	     0.000e+00	     1.703e-07
-8.9337e+00		  4.3824e+00	     4.072e-05	     0.000e+00	     0.000e+00	     1.310e-07
-8.9337e+00		  4.4557e+00	     3.691e-05	     0.000e+00	     0.000e+00	     1.114e-07
-8.9337e+00		  4.5290e+00	     3.264e-05	     0.000e+00	     0.000e+00	     6.696e-08
-8.9337e+00		  4.6023e+00	     2.943e-05	     0.000e+00	     0.000e+00	     5.248e-08
-8.9337e+00		  4.6755e+00	     2.641e-05	     0.000e+00	     0.000e+00	     4.919e-08
-8.9337e+00		  4.7488e+00	     2.376e-05	     0.000e+00	     0.000e+00	     3.431e-08
-8.9337e+00		  4.8221e+00	     2.121e-05	     0.000e+00	     0.000e+00	     2.912e-08
-8.9337e+00		  4.8954e+00	     1.943e-05	     0.000e+00	     0.000e+00	     1.606e-08
-8.9337e+00		  4.9687e+00	     1.742e-05	     0.000e+00	     0.000e+00	     7.008e-09
-8.9337e+00		  5.0419e+00	     1.609e-05	     0.000e+00	     0.000e+00	     6.833e-09
-8.9337e+00		  5.1152e+00	     1.499e-05	     0.000e+00	     0.000e+00	     2.387e-09
-8.9337e+00		  5.1885e+00	     1.409e-05	     0.000e+00	     0.000e+00	     4.659e-09
-8.9337e+00		  5.2618e+00	     1.356e-05	     0.000e+00	     0.000e+00	     8.135e-09
-8.9337e+00		  5.3351e+00	     1.312e-05	     0.000e+00	     0.000e+00	     4.592e-09
-8.9337e+00		  5.4083e+00	     1.272e-05	     0.000e+00	     0.000e+00	     4.682e-09
-8.9337e+00		  5.4816e+00	     1.206e-05	     0.000e+00	     0.000e+00	     6.825e-09
-8.9337e+00		  5.5549e+00	     1.201e-05	     0.000e+00	     0.000e+00	     6.093e-09
-8.9337e+00		  5.6282e+00	     1.170e-05	     0.000e+00	     0.000e+00	     3.445e-09
-8.9337e+00		  5.7015e+00	     1.138e-05	     0.000e+00	     0.000e+00	     4.699e-09
-8.9337e+00		  5.7748e+00	     1.137e-05	     0.000e+00	     0.000e+00	     2.464e-09
-8.9337e+00		  5.8480e+00	     1.148e-05	     0.000e+00	     0.000e+00	     3.390e-09
-8.9337e+00		  5.9213e+00	     1.116e-05	     0.000e+00	     0.000e+00	     5.832e-09
-8.9337e+00		  5.9946e+00	     1.147e-05	     0.000e+00	     0.000e+00	     5.543e-09
-8.9337e+00		  6.0679e+00	     1.123e-05	     0.000e+00	     0.000e+00	     2.211e-09
-8.9337e+00		  6.1412e+00	     1.082e-05	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.2144e+00	     1.042e-05	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.2877e+00	     1.000e-05	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.3610e+00	     9.306e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.4343e+00	     8.552e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.5076e+00	     7.614e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.5808e+00	     6.717e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.6541e+00	     5.755e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.7274e+00	     4.715e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.8007e+00	     3.741e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.8740e+00	     2.684e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  6.9473e+00	     1.816e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.0205e+00	     1.129e-06	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.0938e+00	     6.627e-07	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.1671e+00	     4.034e-07	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.2404e+00	     2.226e-07	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.3137e+00	     1.104e-07	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.3869e+00	     6.664e-08	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.4602e+00	     3.863e-08	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.5335e+00	     1.283e-08	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.6068e+00	     2.297e-09	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.9337e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.8657e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  2.6237e+00	     1.195e-08	     0.000e+00	     1.424e-09	     0.000e+00
-8.8657e+00		  2.6969e+00	     3.614e-07	     0.000e+00	     3.460e-08	     3.805e-09
-8.8657e+00		  2.7702e+00	     1.574e-05	     5.397e-09	     1.579e-06	     7.494e-08
-8.8657e+00		  2.8435e+00	     1.739e-04	     6.674e-08	     2.343e-05	     3.845e-07
-8.8657e+00		  2.9168e+00	     2.337e-04	     5.212e-08	     4.138e-05	     2.958e-07
-8.8657e+00		  2.9901e+00	     2.068e-04	     4.265e-08	     4.161e-05	     2.488e-07
-8.8657e+00		  3.0633e+00	     1.820e-04	     2.889e-08	     3.984e-05	     1.599e-07
-8.8657e+00		  3.1366e+00	     1.623e-04	     4.437e-08	     3.765e-05	     1.459e-07
-8.8657e+00		  3.2099e+00	     1.498e-04	     3.216e-08	     3.576e-05	     1.307e-07
-8.8657e+00		  3.2832e+00	     1.396e-04	     3.548e-08	     3.434e-05	     1.079e-07
-8.8657e+00		  3.3565e+00	     1.325e-04	     2.496e-08	     3.313e-05	     9.385e-08
-8.8657e+00		  3.4298e+00	     1.257e-04	     4.339e-08	     3.262e-05	     8.505e-08
-8.8657e+00		  3.5030e+00	     1.195e-04	     3.029e-08	     3.146e-05	     7.232e-08
-8.8657e+00		  3.5763e+00	     1.128e-04	     4.387e-08	     3.031e-05	     6.090e-08
-8.8657e+00		  3.6496e+00	     1.072e-04	     2.636e-08	     2.903e-05	     4.064e-08
-8.8657e+00		  3.7229e+00	     1.013e-04	     1.498e-08	     2.784e-05	     4.447e-08
-8.8657e+00		  3.7962e+00	     9.456e-05	     2.109e-08	     2.639e-05	     5.073e-08
-8.8657e+00		  3.8694e+00	     8.802e-05	     2.726e-08	     2.513e-05	     3.424e-08
-8.8657e+00		  3.9427e+00	     8.156e-05	     1.915e-08	     2.387e-05	     3.422e-08
-8.8657e+00		  4.0160e+00	     7.520e-05	     2.289e-08	     2.220e-05	     3.804e-08
-8.8657e+00		  4.0893e+00	     6.913e-05	     1.124e-08	     2.076e-05	     1.655e-08
-8.8657e+00		  4.1626e+00	     6.417e-05	     1.096e-08	     1.932e-05	     2.161e-08
-8.8657e+00		  4.2358e+00	     5.873e-05	     1.089e-08	     1.824e-05	     1.398e-08
-8.8657e+00		  4.3091e+00	     5.402e-05	     1.229e-08	     1.684e-05	     1.398e-08
-8.8657e+00		  4.3824e+00	     4.966e-05	     9.636e-09	     1.560e-05	     1.652e-08
-8.8657e+00		  4.4557e+00	     4.495e-05	     1.669e-08	     1.432e-05	     1.015e-08
-8.8657e+00		  4.5290e+00	     4.071e-05	     1.245e-08	     1.326e-05	     3.814e-09
-8.8657e+00		  4.6023e+00	     3.652e-05	     9.805e-09	     1.201e-05	     3.824e-09
-8.8657e+00		  4.6755e+00	     3.296e-05	     4.176e-09	     1.121e-05	     7.621e-09
-8.8657e+00		  4.7488e+00	     2.939e-05	     6.902e-09	     1.013e-05	     2.546e-09
-8.8657e+00		  4.8221e+00	     2.656e-05	     1.366e-08	     9.250e-06	     3.807e-09
-8.8657e+00		  4.8954e+00	     2.361e-05	     1.237e-08	     8.346e-06	     2.550e-09
-8.8657e+00		  4.9687e+00	     2.133e-05	     9.824e-09	     7.695e-06	     1.263e-09
-8.8657e+00		  5.0419e+00	     1.993e-05	     4.293e-09	     7.598e-06	     0.000e+00
-8.8657e+00		  5.1152e+00	     1.832e-05	     1.096e-08	     6.987e-06	     1.266e-09
-8.8657e+00		  5.1885e+00	     1.706e-05	     1.389e-08	     6.458e-06	     0.000e+00
-8.8657e+00		  5.2618e+00	     1.572e-05	     1.212e-08	     6.052e-06	     0.000e+00
-8.8657e+00		  5.3351e+00	     1.523e-05	     1.667e-08	     5.962e-06	     0.000e+00
-8.8657e+00		  5.4083e+00	     1.490e-05	     1.501e-08	     5.941e-06	     0.000e+00
-8.8657e+00		  5.4816e+00	     1.468e-05	     2.649e-08	     5.851e-06	     0.000e+00
-8.8657e+00		  5.5549e+00	     1.378e-05	     2.175e-08	     5.770e-06	     0.000e+00
-8.8657e+00		  5.6282e+00	     1.354e-05	     1.347e-08	     5.526e-06	     1.267e-09
-8.8657e+00		  5.7015e+00	     1.332e-05	     2.605e-08	     5.375e-06	     0.000e+00
-8.8657e+00		  5.7748e+00	     1.322e-05	     3.338e-08	     5.424e-06	     0.000e+00
-8.8657e+00		  5.8480e+00	     1.315e-05	     3.446e-08	     5.468e-06	     0.000e+00
-8.8657e+00		  5.9213e+00	     1.318e-05	     3.124e-08	     5.384e-06	     0.000e+00
-8.8657e+00		  5.9946e+00	     1.338e-05	     3.539e-08	     5.661e-06	     0.000e+00
-8.8657e+00		  6.0679e+00	     1.310e-05	     4.475e-08	     5.575e-06	     0.000e+00
-8.8657e+00		  6.1412e+00	     1.269e-05	     4.022e-08	     5.228e-06	     0.000e+00
-8.8657e+00		  6.2144e+00	     1.202e-05	     2.883e-08	     5.103e-06	     0.000e+00
-8.8657e+00		  6.2877e+00	     1.137e-05	     3.337e-08	     4.771e-06	     0.000e+00
-8.8657e+00		  6.3610e+00	     1.084e-05	     2.612e-08	     4.638e-06	     0.000e+00
-8.8657e+00		  6.4343e+00	     1.004e-05	     3.037e-08	     4.378e-06	     0.000e+00
-8.8657e+00		  6.5076e+00	     9.035e-06	     4.321e-08	     3.937e-06	     0.000e+00
-8.8657e+00		  6.5808e+00	     7.729e-06	     3.461e-08	     3.142e-06	     0.000e+00
-8.8657e+00		  6.6541e+00	     6.650e-06	     1.374e-08	     2.688e-06	     0.000e+00
-8.8657e+00		  6.7274e+00	     5.357e-06	     2.342e-08	     2.064e-06	     0.000e+00
-8.8657e+00		  6.8007e+00	     4.278e-06	     1.389e-08	     1.650e-06	     0.000e+00
-8.8657e+00		  6.8740e+00	     3.069e-06	     1.908e-08	     1.151e-06	     0.000e+00
-8.8657e+00		  6.9473e+00	     2.183e-06	     1.211e-08	     8.052e-07	     0.000e+00
-8.8657e+00		  7.0205e+00	     1.382e-06	     6.829e-09	     4.921e-07	     0.000e+00
-8.8657e+00		  7.0938e+00	     8.667e-07	     1.335e-09	     3.031e-07	     0.000e+00
-8.8657e+00		  7.1671e+00	     4.459e-07	     2.674e-09	     1.607e-07	     0.000e+00
-8.8657e+00		  7.2404e+00	     2.568e-07	     2.654e-09	     1.023e-07	     0.000e+00
-8.8657e+00		  7.3137e+00	     1.474e-07	     0.000e+00	     6.650e-08	     0.000e+00
-8.8657e+00		  7.3869e+00	     6.713e-08	     0.000e+00	     4.394e-08	     0.000e+00
-8.8657e+00		  7.4602e+00	     2.983e-08	     0.000e+00	     1.341e-08	     0.000e+00
-8.8657e+00		  7.5335e+00	     5.472e-09	     0.000e+00	     2.730e-09	     0.000e+00
-8.8657e+00		  7.6068e+00	     2.586e-09	     0.000e+00	     1.314e-09	     0.000e+00
-8.8657e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.8657e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.7976e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.6237e+00	     1.478e-09	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  2.6969e+00	     2.174e-08	     0.000e+00	     6.398e-09	     0.000e+00
-8.7976e+00		  2.7702e+00	     8.721e-07	     0.000e+00	     1.510e-07	     0.000e+00
-8.7976e+00		  2.8435e+00	     3.006e-05	     2.195e-08	     4.802e-06	     0.000e+00
-8.7976e+00		  2.9168e+00	     1.484e-04	     9.433e-08	     2.948e-05	     0.000e+00
-8.7976e+00		  2.9901e+00	     1.839e-04	     6.393e-08	     4.419e-05	     0.000e+00
-8.7976e+00		  3.0633e+00	     1.811e-04	     5.706e-08	     4.829e-05	     0.000e+00
-8.7976e+00		  3.1366e+00	     1.693e-04	     5.265e-08	     4.787e-05	     0.000e+00
-8.7976e+00		  3.2099e+00	     1.579e-04	     3.691e-08	     4.691e-05	     0.000e+00
-8.7976e+00		  3.2832e+00	     1.483e-04	     4.795e-08	     4.585e-05	     0.000e+00
-8.7976e+00		  3.3565e+00	     1.416e-04	     5.225e-08	     4.529e-05	     0.000e+00
-8.7976e+00		  3.4298e+00	     1.359e-04	     4.018e-08	     4.408e-05	     0.000e+00
-8.7976e+00		  3.5030e+00	     1.299e-04	     6.463e-08	     4.334e-05	     0.000e+00
-8.7976e+00		  3.5763e+00	     1.249e-04	     3.220e-08	     4.212e-05	     0.000e+00
-8.7976e+00		  3.6496e+00	     1.198e-04	     6.439e-08	     4.103e-05	     0.000e+00
-8.7976e+00		  3.7229e+00	     1.128e-04	     3.137e-08	     3.903e-05	     0.000e+00
-8.7976e+00		  3.7962e+00	     1.071e-04	     4.454e-08	     3.786e-05	     0.000e+00
-8.7976e+00		  3.8694e+00	     1.001e-04	     4.423e-08	     3.583e-05	     0.000e+00
-8.7976e+00		  3.9427e+00	     9.372e-05	     4.110e-08	     3.408e-05	     0.000e+00
-8.7976e+00		  4.0160e+00	     8.634e-05	     2.860e-08	     3.168e-05	     0.000e+00
-8.7976e+00		  4.0893e+00	     8.069e-05	     2.548e-08	     3.026e-05	     0.000e+00
-8.7976e+00		  4.1626e+00	     7.509e-05	     3.078e-08	     2.874e-05	     0.000e+00
-8.7976e+00		  4.2358e+00	     6.862e-05	     1.575e-08	     2.651e-05	     0.000e+00
-8.7976e+00		  4.3091e+00	     6.393e-05	     2.588e-08	     2.452e-05	     0.000e+00
-8.7976e+00		  4.3824e+00	     5.919e-05	     1.454e-08	     2.301e-05	     0.000e+00
-8.7976e+00		  4.4557e+00	     5.414e-05	     1.436e-08	     2.151e-05	     0.000e+00
-8.7976e+00		  4.5290e+00	     4.949e-05	     1.609e-08	     1.953e-05	     0.000e+00
-8.7976e+00		  4.6023e+00	     4.456e-05	     1.587e-08	     1.828e-05	     0.000e+00
-8.7976e+00		  4.6755e+00	     4.042e-05	     1.280e-08	     1.667e-05	     0.000e+00
-8.7976e+00		  4.7488e+00	     3.617e-05	     1.791e-08	     1.503e-05	     0.000e+00
-8.7976e+00		  4.8221e+00	     3.292e-05	     1.413e-08	     1.403e-05	     0.000e+00
-8.7976e+00		  4.8954e+00	     2.974e-05	     1.469e-08	     1.293e-05	     0.000e+00
-8.7976e+00		  4.9687e+00	     2.642e-05	     2.215e-08	     1.153e-05	     0.000e+00
-8.7976e+00		  5.0419e+00	     2.416e-05	     1.645e-08	     1.106e-05	     0.000e+00
-8.7976e+00		  5.1152e+00	     2.229e-05	     1.753e-08	     1.017e-05	     0.000e+00
-8.7976e+00		  5.1885e+00	     2.107e-05	     1.768e-08	     9.916e-06	     0.000e+00
-8.7976e+00		  5.2618e+00	     1.941e-05	     1.557e-08	     9.196e-06	     0.000e+00
-8.7976e+00		  5.3351e+00	     1.857e-05	     1.156e-08	     8.704e-06	     0.000e+00
-8.7976e+00		  5.4083e+00	     1.777e-05	     2.248e-08	     8.566e-06	     0.000e+00
-8.7976e+00		  5.4816e+00	     1.727e-05	     2.396e-08	     8.368e-06	     0.000e+00
-8.7976e+00		  5.5549e+00	     1.632e-05	     2.223e-08	     7.916e-06	     0.000e+00
-8.7976e+00		  5.6282e+00	     1.597e-05	     3.388e-08	     7.874e-06	     0.000e+00
-8.7976e+00		  5.7015e+00	     1.546e-05	     3.192e-08	     7.834e-06	     0.000e+00
-8.7976e+00		  5.7748e+00	     1.549e-05	     3.871e-08	     7.757e-06	     0.000e+00
-8.7976e+00		  5.8480e+00	     1.532e-05	     4.169e-08	     7.687e-06	     0.000e+00
-8.7976e+00		  5.9213e+00	     1.543e-05	     3.620e-08	     7.669e-06	     0.000e+00
-8.7976e+00		  5.9946e+00	     1.524e-05	     4.308e-08	     7.717e-06	     0.000e+00
-8.7976e+00		  6.0679e+00	     1.506e-05	     5.636e-08	     7.596e-06	     0.000e+00
-8.7976e+00		  6.1412e+00	     1.490e-05	     6.060e-08	     7.607e-06	     0.000e+00
-8.7976e+00		  6.2144e+00	     1.421e-05	     4.203e-08	     7.197e-06	     0.000e+00
-8.7976e+00		  6.2877e+00	     1.321e-05	     3.891e-08	     6.730e-06	     0.000e+00
-8.7976e+00		  6.3610e+00	     1.250e-05	     5.460e-08	     6.530e-06	     0.000e+00
-8.7976e+00		  6.4343e+00	     1.157e-05	     5.574e-08	     6.150e-06	     0.000e+00
-8.7976e+00		  6.5076e+00	     1.060e-05	     8.325e-08	     5.457e-06	     0.000e+00
-8.7976e+00		  6.5808e+00	     9.387e-06	     5.601e-08	     4.771e-06	     0.000e+00
-8.7976e+00		  6.6541e+00	     7.411e-06	     4.180e-08	     3.809e-06	     0.000e+00
-8.7976e+00		  6.7274e+00	     6.016e-06	     3.117e-08	     2.971e-06	     0.000e+00
-8.7976e+00		  6.8007e+00	     4.776e-06	     2.609e-08	     2.303e-06	     0.000e+00
-8.7976e+00		  6.8740e+00	     3.586e-06	     3.346e-08	     1.681e-06	     0.000e+00
-8.7976e+00		  6.9473e+00	     2.463e-06	     2.935e-08	     1.210e-06	     0.000e+00
-8.7976e+00		  7.0205e+00	     1.624e-06	     1.931e-08	     7.342e-07	     0.000e+00
-8.7976e+00		  7.0938e+00	     1.007e-06	     9.582e-09	     4.810e-07	     0.000e+00
-8.7976e+00		  7.1671e+00	     5.527e-07	     1.717e-09	     2.759e-07	     0.000e+00
-8.7976e+00		  7.2404e+00	     2.933e-07	     0.000e+00	     1.516e-07	     0.000e+00
-8.7976e+00		  7.3137e+00	     1.956e-07	     0.000e+00	     1.087e-07	     0.000e+00
-8.7976e+00		  7.3869e+00	     8.815e-08	     0.000e+00	     4.823e-08	     0.000e+00
-8.7976e+00		  7.4602e+00	     5.345e-08	     0.000e+00	     2.541e-08	     0.000e+00
-8.7976e+00		  7.5335e+00	     1.746e-08	     0.000e+00	     7.915e-09	     0.000e+00
-8.7976e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7976e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.7296e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  2.6969e+00	     1.795e-09	     0.000e+00	     1.795e-09	     0.000e+00
-8.7296e+00		  2.7702e+00	     4.489e-08	     0.000e+00	     1.454e-08	     0.000e+00
-8.7296e+00		  2.8435e+00	     1.813e-06	     5.366e-09	     3.603e-07	     0.000e+00
-8.7296e+00		  2.9168e+00	     3.903e-05	     5.486e-08	     8.263e-06	     0.000e+00
-8.7296e+00		  2.9901e+00	     1.133e-04	     8.770e-08	     2.789e-05	     0.000e+00
-8.7296e+00		  3.0633e+00	     1.507e-04	     8.938e-08	     4.245e-05	     0.000e+00
-8.7296e+00		  3.1366e+00	     1.606e-04	     8.453e-08	     4.938e-05	     0.000e+00
-8.7296e+00		  3.2099e+00	     1.571e-04	     9.240e-08	     5.124e-05	     0.000e+00
-8.7296e+00		  3.2832e+00	     1.526e-04	     7.696e-08	     5.224e-05	     0.000e+00
-8.7296e+00		  3.3565e+00	     1.461e-04	     4.508e-08	     5.217e-05	     0.000e+00
-8.7296e+00		  3.4298e+00	     1.413e-04	     6.466e-08	     5.154e-05	     0.000e+00
-8.7296e+00		  3.5030e+00	     1.386e-04	     6.735e-08	     5.206e-05	     0.000e+00
-8.7296e+00		  3.5763e+00	     1.343e-04	     5.280e-08	     5.175e-05	     0.000e+00
-8.7296e+00		  3.6496e+00	     1.294e-04	     7.716e-08	     5.067e-05	     0.000e+00
-8.7296e+00		  3.7229e+00	     1.239e-04	     4.768e-08	     4.898e-05	     0.000e+00
-8.7296e+00		  3.7962e+00	     1.179e-04	     3.952e-08	     4.685e-05	     0.000e+00
-8.7296e+00		  3.8694e+00	     1.116e-04	     6.425e-08	     4.514e-05	     0.000e+00
-8.7296e+00		  3.9427e+00	     1.048e-04	     4.481e-08	     4.262e-05	     0.000e+00
-8.7296e+00		  4.0160e+00	     9.789e-05	     5.807e-08	     4.069e-05	     0.000e+00
-8.7296e+00		  4.0893e+00	     9.161e-05	     3.504e-08	     3.848e-05	     0.000e+00
-8.7296e+00		  4.1626e+00	     8.452e-05	     4.106e-08	     3.648e-05	     0.000e+00
-8.7296e+00		  4.2358e+00	     7.853e-05	     3.509e-08	     3.427e-05	     0.000e+00
-8.7296e+00		  4.3091e+00	     7.372e-05	     2.479e-08	     3.246e-05	     0.000e+00
-8.7296e+00		  4.3824e+00	     6.819e-05	     2.974e-08	     3.033e-05	     0.000e+00
-8.7296e+00		  4.4557e+00	     6.338e-05	     4.318e-08	     2.845e-05	     0.000e+00
-8.7296e+00		  4.5290e+00	     5.784e-05	     2.427e-08	     2.593e-05	     0.000e+00
-8.7296e+00		  4.6023e+00	     5.363e-05	     2.470e-08	     2.446e-05	     0.000e+00
-8.7296e+00		  4.6755e+00	     4.803e-05	     2.809e-08	     2.223e-05	     0.000e+00
-8.7296e+00		  4.7488e+00	     4.369e-05	     1.277e-08	     2.048e-05	     0.000e+00
-8.7296e+00		  4.8221e+00	     3.957e-05	     1.270e-08	     1.894e-05	     0.000e+00
-8.7296e+00		  4.8954e+00	     3.661e-05	     1.851e-08	     1.783e-05	     0.000e+00
-8.7296e+00		  4.9687e+00	     3.301e-05	     1.123e-08	     1.585e-05	     0.000e+00
-8.7296e+00		  5.0419e+00	     2.974e-05	     3.592e-08	     1.450e-05	     0.000e+00
-8.7296e+00		  5.1152e+00	     2.762e-05	     3.720e-08	     1.382e-05	     0.000e+00
-8.7296e+00		  5.1885e+00	     2.592e-05	     3.001e-08	     1.308e-05	     0.000e+00
-8.7296e+00		  5.2618e+00	     2.399e-05	     2.395e-08	     1.226e-05	     0.000e+00
-8.7296e+00		  5.3351e+00	     2.288e-05	     2.623e-08	     1.174e-05	     0.000e+00
-8.7296e+00		  5.4083e+00	     2.114e-05	     2.628e-08	     1.107e-05	     0.000e+00
-8.7296e+00		  5.4816e+00	     2.032e-05	     3.929e-08	     1.076e-05	     0.000e+00
-8.7296e+00		  5.5549e+00	     1.967e-05	     3.366e-08	     1.056e-05	     0.000e+00
-8.7296e+00		  5.6282e+00	     1.858e-05	     4.089e-08	     1.008e-05	     0.000e+00
-8.7296e+00		  5.7015e+00	     1.832e-05	     5.442e-08	     9.883e-06	     0.000e+00
-8.7296e+00		  5.7748e+00	     1.815e-05	     6.522e-08	     9.926e-06	     0.000e+00
-8.7296e+00		  5.8480e+00	     1.766e-05	     3.922e-08	     9.819e-06	     0.000e+00
-8.7296e+00		  5.9213e+00	     1.751e-05	     6.601e-08	     9.858e-06	     0.000e+00
-8.7296e+00		  5.9946e+00	     1.763e-05	     8.781e-08	     9.655e-06	     0.000e+00
-8.7296e+00		  6.0679e+00	     1.753e-05	     1.019e-07	     9.754e-06	     0.000e+00
-8.7296e+00		  6.1412e+00	     1.703e-05	     9.130e-08	     9.490e-06	     0.000e+00
-8.7296e+00		  6.2144e+00	     1.609e-05	     8.489e-08	     8.997e-06	     0.000e+00
-8.7296e+00		  6.2877e+00	     1.507e-05	     7.870e-08	     8.493e-06	     0.000e+00
-8.7296e+00		  6.3610e+00	     1.429e-05	     1.086e-07	     8.087e-06	     0.000e+00
-8.7296e+00		  6.4343e+00	     1.382e-05	     7.616e-08	     8.007e-06	     0.000e+00
-8.7296e+00		  6.5076e+00	     1.214e-05	     7.490e-08	     6.905e-06	     0.000e+00
-8.7296e+00		  6.5808e+00	     1.042e-05	     9.490e-08	     6.013e-06	     0.000e+00
-8.7296e+00		  6.6541e+00	     8.535e-06	     5.446e-08	     4.804e-06	     0.000e+00
-8.7296e+00		  6.7274e+00	     6.628e-06	     3.584e-08	     3.610e-06	     0.000e+00
-8.7296e+00		  6.8007e+00	     5.192e-06	     3.781e-08	     2.941e-06	     0.000e+00
-8.7296e+00		  6.8740e+00	     3.956e-06	     2.436e-08	     2.115e-06	     0.000e+00
-8.7296e+00		  6.9473e+00	     2.889e-06	     3.919e-08	     1.466e-06	     0.000e+00
-8.7296e+00		  7.0205e+00	     1.924e-06	     2.649e-08	     9.548e-07	     0.000e+00
-8.7296e+00		  7.0938e+00	     1.215e-06	     7.404e-09	     5.775e-07	     0.000e+00
-8.7296e+00		  7.1671e+00	     6.693e-07	     1.124e-08	     3.878e-07	     0.000e+00
-8.7296e+00		  7.2404e+00	     3.487e-07	     0.000e+00	     2.102e-07	     0.000e+00
-8.7296e+00		  7.3137e+00	     1.939e-07	     0.000e+00	     1.149e-07	     0.000e+00
-8.7296e+00		  7.3869e+00	     8.347e-08	     0.000e+00	     5.957e-08	     0.000e+00
-8.7296e+00		  7.4602e+00	     5.501e-08	     0.000e+00	     3.800e-08	     0.000e+00
-8.7296e+00		  7.5335e+00	     3.177e-08	     0.000e+00	     2.241e-08	     0.000e+00
-8.7296e+00		  7.6068e+00	     9.228e-09	     0.000e+00	     7.306e-09	     0.000e+00
-8.7296e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.7296e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.6616e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  2.7702e+00	     2.025e-09	     0.000e+00	     2.025e-09	     0.000e+00
-8.6616e+00		  2.8435e+00	     8.638e-08	     0.000e+00	     3.192e-08	     0.000e+00
-8.6616e+00		  2.9168e+00	     3.529e-06	     6.520e-09	     7.963e-07	     0.000e+00
-8.6616e+00		  2.9901e+00	     3.651e-05	     9.202e-08	     9.342e-06	     0.000e+00
-8.6616e+00		  3.0633e+00	     8.817e-05	     8.540e-08	     2.575e-05	     0.000e+00
-8.6616e+00		  3.1366e+00	     1.252e-04	     1.069e-07	     4.018e-05	     0.000e+00
-8.6616e+00		  3.2099e+00	     1.423e-04	     8.739e-08	     4.939e-05	     0.000e+00
-8.6616e+00		  3.2832e+00	     1.461e-04	     1.059e-07	     5.393e-05	     0.000e+00
-8.6616e+00		  3.3565e+00	     1.452e-04	     8.679e-08	     5.564e-05	     0.000e+00
-8.6616e+00		  3.4298e+00	     1.434e-04	     7.694e-08	     5.704e-05	     0.000e+00
-8.6616e+00		  3.5030e+00	     1.412e-04	     7.781e-08	     5.769e-05	     0.000e+00
-8.6616e+00		  3.5763e+00	     1.389e-04	     6.633e-08	     5.864e-05	     0.000e+00
-8.6616e+00		  3.6496e+00	     1.368e-04	     8.090e-08	     5.925e-05	     0.000e+00
-8.6616e+00		  3.7229e+00	     1.318e-04	     7.884e-08	     5.790e-05	     0.000e+00
-8.6616e+00		  3.7962e+00	     1.280e-04	     6.450e-08	     5.705e-05	     0.000e+00
-8.6616e+00		  3.8694e+00	     1.207e-04	     6.628e-08	     5.448e-05	     0.000e+00
-8.6616e+00		  3.9427e+00	     1.151e-04	     5.449e-08	     5.273e-05	     0.000e+00
-8.6616e+00		  4.0160e+00	     1.089e-04	     4.854e-08	     5.044e-05	     0.000e+00
-8.6616e+00		  4.0893e+00	     1.020e-04	     6.217e-08	     4.766e-05	     0.000e+00
-8.6616e+00		  4.1626e+00	     9.506e-05	     3.729e-08	     4.503e-05	     0.000e+00
-8.6616e+00		  4.2358e+00	     8.917e-05	     5.044e-08	     4.318e-05	     0.000e+00
-8.6616e+00		  4.3091e+00	     8.181e-05	     4.408e-08	     3.997e-05	     0.000e+00
-8.6616e+00		  4.3824e+00	     7.785e-05	     4.220e-08	     3.819e-05	     0.000e+00
-8.6616e+00		  4.4557e+00	     7.249e-05	     2.374e-08	     3.591e-05	     0.000e+00
-8.6616e+00		  4.5290e+00	     6.677e-05	     3.941e-08	     3.328e-05	     0.000e+00
-8.6616e+00		  4.6023e+00	     6.122e-05	     1.983e-08	     3.046e-05	     0.000e+00
-8.6616e+00		  4.6755e+00	     5.662e-05	     4.434e-08	     2.868e-05	     0.000e+00
-8.6616e+00		  4.7488e+00	     5.158e-05	     3.801e-08	     2.629e-05	     0.000e+00
-8.6616e+00		  4.8221e+00	     4.780e-05	     3.761e-08	     2.474e-05	     0.000e+00
-8.6616e+00		  4.8954e+00	     4.295e-05	     2.178e-08	     2.239e-05	     0.000e+00
-8.6616e+00		  4.9687e+00	     4.033e-05	     2.590e-08	     2.132e-05	     0.000e+00
-8.6616e+00		  5.0419e+00	     3.685e-05	     2.793e-08	     1.968e-05	     0.000e+00
-8.6616e+00		  5.1152e+00	     3.354e-05	     5.267e-08	     1.812e-05	     0.000e+00
-8.6616e+00		  5.1885e+00	     3.153e-05	     2.376e-08	     1.710e-05	     0.000e+00
-8.6616e+00		  5.2618e+00	     2.928e-05	     3.281e-08	     1.635e-05	     0.000e+00
-8.6616e+00		  5.3351e+00	     2.709e-05	     5.573e-08	     1.506e-05	     0.000e+00
-8.6616e+00		  5.4083e+00	     2.507e-05	     2.878e-08	     1.438e-05	     0.000e+00
-8.6616e+00		  5.4816e+00	     2.412e-05	     3.686e-08	     1.364e-05	     0.000e+00
-8.6616e+00		  5.5549e+00	     2.344e-05	     4.284e-08	     1.337e-05	     0.000e+00
-8.6616e+00		  5.6282e+00	     2.243e-05	     3.885e-08	     1.302e-05	     0.000e+00
-8.6616e+00		  5.7015e+00	     2.166e-05	     5.017e-08	     1.287e-05	     0.000e+00
-8.6616e+00		  5.7748e+00	     2.131e-05	     6.556e-08	     1.264e-05	     0.000e+00
-8.6616e+00		  5.8480e+00	     2.065e-05	     5.842e-08	     1.229e-05	     0.000e+00
-8.6616e+00		  5.9213e+00	     2.088e-05	     1.027e-07	     1.238e-05	     0.000e+00
-8.6616e+00		  5.9946e+00	     2.061e-05	     1.028e-07	     1.236e-05	     0.000e+00
-8.6616e+00		  6.0679e+00	     2.040e-05	     1.179e-07	     1.216e-05	     0.000e+00
-8.6616e+00		  6.1412e+00	     1.958e-05	     1.093e-07	     1.185e-05	     0.000e+00
-8.6616e+00		  6.2144e+00	     1.893e-05	     1.398e-07	     1.139e-05	     0.000e+00
-8.6616e+00		  6.2877e+00	     1.754e-05	     1.318e-07	     1.062e-05	     0.000e+00
-8.6616e+00		  6.3610e+00	     1.672e-05	     1.360e-07	     1.019e-05	     0.000e+00
-8.6616e+00		  6.4343e+00	     1.558e-05	     1.421e-07	     9.691e-06	     0.000e+00
-8.6616e+00		  6.5076e+00	     1.397e-05	     1.379e-07	     8.578e-06	     0.000e+00
-8.6616e+00		  6.5808e+00	     1.204e-05	     1.077e-07	     7.404e-06	     0.000e+00
-8.6616e+00		  6.6541e+00	     9.862e-06	     1.222e-07	     6.127e-06	     0.000e+00
-8.6616e+00		  6.7274e+00	     7.576e-06	     4.806e-08	     4.690e-06	     0.000e+00
-8.6616e+00		  6.8007e+00	     5.781e-06	     3.288e-08	     3.573e-06	     0.000e+00
-8.6616e+00		  6.8740e+00	     4.535e-06	     1.905e-08	     2.715e-06	     0.000e+00
-8.6616e+00		  6.9473e+00	     3.580e-06	     4.142e-08	     2.088e-06	     0.000e+00
-8.6616e+00		  7.0205e+00	     2.323e-06	     2.609e-08	     1.351e-06	     0.000e+00
-8.6616e+00		  7.0938e+00	     1.334e-06	     6.713e-09	     8.184e-07	     0.000e+00
-8.6616e+00		  7.1671e+00	     6.854e-07	     4.431e-09	     4.292e-07	     0.000e+00
-8.6616e+00		  7.2404e+00	     3.604e-07	     4.182e-09	     2.461e-07	     0.000e+00
-8.6616e+00		  7.3137e+00	     2.188e-07	     0.000e+00	     1.644e-07	     0.000e+00
-8.6616e+00		  7.3869e+00	     1.235e-07	     0.000e+00	     9.942e-08	     0.000e+00
-8.6616e+00		  7.4602e+00	     6.974e-08	     0.000e+00	     4.578e-08	     0.000e+00
-8.6616e+00		  7.5335e+00	     2.601e-08	     0.000e+00	     1.526e-08	     0.000e+00
-8.6616e+00		  7.6068e+00	     8.769e-09	     0.000e+00	     8.769e-09	     0.000e+00
-8.6616e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.6616e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.5935e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  2.8435e+00	     1.741e-08	     0.000e+00	     7.544e-09	     0.000e+00
-8.5935e+00		  2.9168e+00	     2.114e-07	     2.418e-09	     6.215e-08	     0.000e+00
-8.5935e+00		  2.9901e+00	     4.992e-06	     1.827e-08	     1.319e-06	     0.000e+00
-8.5935e+00		  3.0633e+00	     3.003e-05	     5.046e-08	     9.513e-06	     0.000e+00
-8.5935e+00		  3.1366e+00	     6.997e-05	     1.062e-07	     2.368e-05	     0.000e+00
-8.5935e+00		  3.2099e+00	     1.051e-04	     1.324e-07	     3.811e-05	     0.000e+00
-8.5935e+00		  3.2832e+00	     1.258e-04	     1.222e-07	     4.829e-05	     0.000e+00
-8.5935e+00		  3.3565e+00	     1.364e-04	     1.309e-07	     5.560e-05	     0.000e+00
-8.5935e+00		  3.4298e+00	     1.399e-04	     1.125e-07	     5.933e-05	     0.000e+00
-8.5935e+00		  3.5030e+00	     1.403e-04	     1.038e-07	     6.160e-05	     0.000e+00
-8.5935e+00		  3.5763e+00	     1.405e-04	     9.598e-08	     6.404e-05	     0.000e+00
-8.5935e+00		  3.6496e+00	     1.399e-04	     1.055e-07	     6.482e-05	     0.000e+00
-8.5935e+00		  3.7229e+00	     1.375e-04	     9.957e-08	     6.520e-05	     0.000e+00
-8.5935e+00		  3.7962e+00	     1.342e-04	     9.454e-08	     6.555e-05	     0.000e+00
-8.5935e+00		  3.8694e+00	     1.308e-04	     1.106e-07	     6.478e-05	     0.000e+00
-8.5935e+00		  3.9427e+00	     1.236e-04	     8.899e-08	     6.213e-05	     0.000e+00
-8.5935e+00		  4.0160e+00	     1.173e-04	     8.980e-08	     6.018e-05	     0.000e+00
-8.5935e+00		  4.0893e+00	     1.118e-04	     8.189e-08	     5.735e-05	     0.000e+00
-8.5935e+00		  4.1626e+00	     1.046e-04	     8.714e-08	     5.446e-05	     0.000e+00
-8.5935e+00		  4.2358e+00	     9.741e-05	     8.972e-08	     5.122e-05	     0.000e+00
-8.5935e+00		  4.3091e+00	     9.141e-05	     7.819e-08	     4.848e-05	     0.000e+00
-8.5935e+00		  4.3824e+00	     8.552e-05	     5.899e-08	     4.598e-05	     0.000e+00
-8.5935e+00		  4.4557e+00	     8.015e-05	     6.195e-08	     4.386e-05	     0.000e+00
-8.5935e+00		  4.5290e+00	     7.555e-05	     2.016e-08	     4.150e-05	     0.000e+00
-8.5935e+00		  4.6023e+00	     6.995e-05	     4.317e-08	     3.864e-05	     0.000e+00
-8.5935e+00		  4.6755e+00	     6.501e-05	     3.801e-08	     3.593e-05	     0.000e+00
-8.5935e+00		  4.7488e+00	     6.102e-05	     5.688e-08	     3.412e-05	     0.000e+00
-8.5935e+00		  4.8221e+00	     5.576e-05	     5.067e-08	     3.144e-05	     0.000e+00
-8.5935e+00		  4.8954e+00	     5.139e-05	     2.258e-08	     2.931e-05	     0.000e+00
-8.5935e+00		  4.9687e+00	     4.777e-05	     3.846e-08	     2.723e-05	     0.000e+00
-8.5935e+00		  5.0419e+00	     4.474e-05	     3.586e-08	     2.607e-05	     0.000e+00
-8.5935e+00		  5.1152e+00	     4.105e-05	     3.224e-08	     2.404e-05	     0.000e+00
-8.5935e+00		  5.1885e+00	     3.800e-05	     5.362e-08	     2.267e-05	     0.000e+00
-8.5935e+00		  5.2618e+00	     3.597e-05	     5.804e-08	     2.147e-05	     0.000e+00
-8.5935e+00		  5.3351e+00	     3.256e-05	     3.599e-08	     1.957e-05	     0.000e+00
-8.5935e+00		  5.4083e+00	     3.076e-05	     5.852e-08	     1.857e-05	     0.000e+00
-8.5935e+00		  5.4816e+00	     2.959e-05	     5.919e-08	     1.805e-05	     0.000e+00
-8.5935e+00		  5.5549e+00	     2.769e-05	     6.430e-08	     1.719e-05	     0.000e+00
-8.5935e+00		  5.6282e+00	     2.657e-05	     5.224e-08	     1.635e-05	     0.000e+00
-8.5935e+00		  5.7015e+00	     2.542e-05	     6.383e-08	     1.577e-05	     0.000e+00
-8.5935e+00		  5.7748e+00	     2.494e-05	     8.294e-08	     1.564e-05	     0.000e+00
-8.5935e+00		  5.8480e+00	     2.411e-05	     1.321e-07	     1.539e-05	     0.000e+00
-8.5935e+00		  5.9213e+00	     2.404e-05	     1.275e-07	     1.513e-05	     0.000e+00
-8.5935e+00		  5.9946e+00	     2.346e-05	     1.260e-07	     1.503e-05	     0.000e+00
-8.5935e+00		  6.0679e+00	     2.352e-05	     1.713e-07	     1.498e-05	     0.000e+00
-8.5935e+00		  6.1412e+00	     2.254e-05	     1.607e-07	     1.449e-05	     0.000e+00
-8.5935e+00		  6.2144e+00	     2.167e-05	     1.572e-07	     1.404e-05	     0.000e+00
-8.5935e+00		  6.2877e+00	     2.034e-05	     1.477e-07	     1.317e-05	     0.000e+00
-8.5935e+00		  6.3610e+00	     1.936e-05	     1.889e-07	     1.278e-05	     0.000e+00
-8.5935e+00		  6.4343e+00	     1.806e-05	     2.160e-07	     1.179e-05	     0.000e+00
-8.5935e+00		  6.5076e+00	     1.585e-05	     1.482e-07	     1.044e-05	     0.000e+00
-8.5935e+00		  6.5808e+00	     1.371e-05	     1.624e-07	     9.015e-06	     0.000e+00
-8.5935e+00		  6.6541e+00	     1.091e-05	     1.237e-07	     7.234e-06	     0.000e+00
-8.5935e+00		  6.7274e+00	     8.732e-06	     8.168e-08	     5.849e-06	     0.000e+00
-8.5935e+00		  6.8007e+00	     6.428e-06	     5.692e-08	     4.237e-06	     0.000e+00
-8.5935e+00		  6.8740e+00	     5.263e-06	     4.125e-08	     3.520e-06	     0.000e+00
-8.5935e+00		  6.9473e+00	     4.227e-06	     3.003e-08	     2.760e-06	     0.000e+00
-8.5935e+00		  7.0205e+00	     2.880e-06	     1.793e-08	     1.882e-06	     0.000e+00
-8.5935e+00		  7.0938e+00	     1.596e-06	     1.007e-08	     1.020e-06	     0.000e+00
-8.5935e+00		  7.1671e+00	     8.399e-07	     7.695e-09	     5.883e-07	     0.000e+00
-8.5935e+00		  7.2404e+00	     4.225e-07	     0.000e+00	     3.036e-07	     0.000e+00
-8.5935e+00		  7.3137e+00	     2.214e-07	     0.000e+00	     1.743e-07	     0.000e+00
-8.5935e+00		  7.3869e+00	     1.745e-07	     0.000e+00	     1.206e-07	     0.000e+00
-8.5935e+00		  7.4602e+00	     4.986e-08	     0.000e+00	     3.250e-08	     0.000e+00
-8.5935e+00		  7.5335e+00	     2.769e-08	     0.000e+00	     2.022e-08	     0.000e+00
-8.5935e+00		  7.6068e+00	     1.809e-08	     0.000e+00	     7.732e-09	     0.000e+00
-8.5935e+00		  7.6801e+00	     8.106e-09	     0.000e+00	     8.106e-09	     0.000e+00
-8.5935e+00		  7.7533e+00	     5.405e-09	     0.000e+00	     5.405e-09	     0.000e+00
-8.5935e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5935e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.5255e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  2.9168e+00	     1.988e-08	     0.000e+00	     1.709e-08	     0.000e+00
-8.5255e+00		  2.9901e+00	     4.287e-07	     2.787e-09	     1.206e-07	     0.000e+00
-8.5255e+00		  3.0633e+00	     4.993e-06	     2.359e-08	     1.681e-06	     0.000e+00
-8.5255e+00		  3.1366e+00	     2.344e-05	     7.704e-08	     8.446e-06	     0.000e+00
-8.5255e+00		  3.2099e+00	     5.538e-05	     1.427e-07	     2.125e-05	     0.000e+00
-8.5255e+00		  3.2832e+00	     8.815e-05	     1.535e-07	     3.572e-05	     0.000e+00
-8.5255e+00		  3.3565e+00	     1.131e-04	     2.203e-07	     4.833e-05	     0.000e+00
-8.5255e+00		  3.4298e+00	     1.275e-04	     1.948e-07	     5.589e-05	     0.000e+00
-8.5255e+00		  3.5030e+00	     1.339e-04	     1.545e-07	     6.111e-05	     0.000e+00
-8.5255e+00		  3.5763e+00	     1.390e-04	     1.632e-07	     6.625e-05	     0.000e+00
-8.5255e+00		  3.6496e+00	     1.400e-04	     1.517e-07	     6.868e-05	     0.000e+00
-8.5255e+00		  3.7229e+00	     1.404e-04	     1.584e-07	     7.025e-05	     0.000e+00
-8.5255e+00		  3.7962e+00	     1.388e-04	     1.773e-07	     7.147e-05	     0.000e+00
-8.5255e+00		  3.8694e+00	     1.360e-04	     1.838e-07	     7.150e-05	     0.000e+00
-8.5255e+00		  3.9427e+00	     1.296e-04	     1.227e-07	     6.933e-05	     0.000e+00
-8.5255e+00		  4.0160e+00	     1.240e-04	     1.063e-07	     6.781e-05	     0.000e+00
-8.5255e+00		  4.0893e+00	     1.194e-04	     1.095e-07	     6.606e-05	     0.000e+00
-8.5255e+00		  4.1626e+00	     1.142e-04	     7.435e-08	     6.365e-05	     0.000e+00
-8.5255e+00		  4.2358e+00	     1.071e-04	     8.820e-08	     6.036e-05	     0.000e+00
-8.5255e+00		  4.3091e+00	     1.012e-04	     7.212e-08	     5.859e-05	     0.000e+00
-8.5255e+00		  4.3824e+00	     9.397e-05	     7.685e-08	     5.436e-05	     0.000e+00
-8.5255e+00		  4.4557e+00	     8.786e-05	     6.086e-08	     5.192e-05	     0.000e+00
-8.5255e+00		  4.5290e+00	     8.284e-05	     5.363e-08	     4.929e-05	     0.000e+00
-8.5255e+00		  4.6023e+00	     7.839e-05	     5.964e-08	     4.677e-05	     0.000e+00
-8.5255e+00		  4.6755e+00	     7.310e-05	     7.071e-08	     4.405e-05	     0.000e+00
-8.5255e+00		  4.7488e+00	     6.816e-05	     5.795e-08	     4.109e-05	     0.000e+00
-8.5255e+00		  4.8221e+00	     6.349e-05	     6.050e-08	     3.892e-05	     0.000e+00
-8.5255e+00		  4.8954e+00	     5.841e-05	     5.298e-08	     3.564e-05	     0.000e+00
-8.5255e+00		  4.9687e+00	     5.508e-05	     7.897e-08	     3.421e-05	     0.000e+00
-8.5255e+00		  5.0419e+00	     5.210e-05	     5.932e-08	     3.251e-05	     0.000e+00
-8.5255e+00		  5.1152e+00	     4.899e-05	     7.091e-08	     3.034e-05	     0.000e+00
-8.5255e+00		  5.1885e+00	     4.533e-05	     6.973e-08	     2.821e-05	     0.000e+00
-8.5255e+00		  5.2618e+00	     4.267e-05	     8.690e-08	     2.709e-05	     0.000e+00
-8.5255e+00		  5.3351e+00	     3.934e-05	     6.503e-08	     2.547e-05	     0.000e+00
-8.5255e+00		  5.4083e+00	     3.704e-05	     8.634e-08	     2.383e-05	     0.000e+00
-8.5255e+00		  5.4816e+00	     3.588e-05	     8.120e-08	     2.339e-05	     0.000e+00
-8.5255e+00		  5.5549e+00	     3.329e-05	     8.265e-08	     2.183e-05	     0.000e+00
-8.5255e+00		  5.6282e+00	     3.216e-05	     5.374e-08	     2.097e-05	     0.000e+00
-8.5255e+00		  5.7015e+00	     2.996e-05	     8.266e-08	     1.989e-05	     0.000e+00
-8.5255e+00		  5.7748e+00	     2.989e-05	     8.884e-08	     1.986e-05	     0.000e+00
-8.5255e+00		  5.8480e+00	     2.871e-05	     1.277e-07	     1.932e-05	     0.000e+00
-8.5255e+00		  5.9213e+00	     2.815e-05	     1.453e-07	     1.895e-05	     0.000e+00
-8.5255e+00		  5.9946e+00	     2.810e-05	     1.645e-07	     1.924e-05	     0.000e+00
-8.5255e+00		  6.0679e+00	     2.671e-05	     2.032e-07	     1.820e-05	     0.000e+00
-8.5255e+00		  6.1412e+00	     2.565e-05	     2.235e-07	     1.754e-05	     0.000e+00
-8.5255e+00		  6.2144e+00	     2.489e-05	     2.498e-07	     1.709e-05	     0.000e+00
-8.5255e+00		  6.2877e+00	     2.327e-05	     2.207e-07	     1.599e-05	     0.000e+00
-8.5255e+00		  6.3610e+00	     2.196e-05	     2.457e-07	     1.525e-05	     0.000e+00
-8.5255e+00		  6.4343e+00	     2.063e-05	     2.861e-07	     1.418e-05	     0.000e+00
-8.5255e+00		  6.5076e+00	     1.836e-05	     2.284e-07	     1.283e-05	     0.000e+00
-8.5255e+00		  6.5808e+00	     1.530e-05	     2.185e-07	     1.075e-05	     0.000e+00
-8.5255e+00		  6.6541e+00	     1.256e-05	     1.812e-07	     8.943e-06	     0.000e+00
-8.5255e+00		  6.7274e+00	     9.933e-06	     1.456e-07	     6.961e-06	     0.000e+00
-8.5255e+00		  6.8007e+00	     7.695e-06	     8.225e-08	     5.426e-06	     0.000e+00
-8.5255e+00		  6.8740e+00	     5.937e-06	     5.375e-08	     4.230e-06	     0.000e+00
-8.5255e+00		  6.9473e+00	     4.838e-06	     3.019e-08	     3.432e-06	     0.000e+00
-8.5255e+00		  7.0205e+00	     3.374e-06	     4.718e-08	     2.380e-06	     0.000e+00
-8.5255e+00		  7.0938e+00	     1.929e-06	     8.980e-09	     1.337e-06	     0.000e+00
-8.5255e+00		  7.1671e+00	     1.016e-06	     8.946e-09	     7.361e-07	     0.000e+00
-8.5255e+00		  7.2404e+00	     4.986e-07	     0.000e+00	     3.918e-07	     0.000e+00
-8.5255e+00		  7.3137e+00	     3.083e-07	     0.000e+00	     2.519e-07	     0.000e+00
-8.5255e+00		  7.3869e+00	     1.679e-07	     0.000e+00	     1.297e-07	     0.000e+00
-8.5255e+00		  7.4602e+00	     6.436e-08	     0.000e+00	     5.317e-08	     0.000e+00
-8.5255e+00		  7.5335e+00	     2.426e-08	     0.000e+00	     1.800e-08	     0.000e+00
-8.5255e+00		  7.6068e+00	     1.481e-08	     0.000e+00	     1.481e-08	     0.000e+00
-8.5255e+00		  7.6801e+00	     8.683e-09	     0.000e+00	     8.683e-09	     0.000e+00
-8.5255e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.5255e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.4575e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  2.9901e+00	     4.684e-08	     0.000e+00	     3.042e-08	     0.000e+00
-8.4575e+00		  3.0633e+00	     5.017e-07	     3.227e-09	     1.358e-07	     0.000e+00
-8.4575e+00		  3.1366e+00	     4.288e-06	     4.055e-08	     1.725e-06	     0.000e+00
-8.4575e+00		  3.2099e+00	     1.803e-05	     8.269e-08	     7.386e-06	     0.000e+00
-8.4575e+00		  3.2832e+00	     4.466e-05	     1.529e-07	     1.928e-05	     0.000e+00
-8.4575e+00		  3.3565e+00	     7.554e-05	     2.445e-07	     3.383e-05	     0.000e+00
-8.4575e+00		  3.4298e+00	     9.983e-05	     2.407e-07	     4.570e-05	     0.000e+00
-8.4575e+00		  3.5030e+00	     1.171e-04	     2.295e-07	     5.616e-05	     0.000e+00
-8.4575e+00		  3.5763e+00	     1.278e-04	     1.722e-07	     6.414e-05	     0.000e+00
-8.4575e+00		  3.6496e+00	     1.335e-04	     1.958e-07	     6.852e-05	     0.000e+00
-8.4575e+00		  3.7229e+00	     1.377e-04	     1.888e-07	     7.259e-05	     0.000e+00
-8.4575e+00		  3.7962e+00	     1.399e-04	     2.035e-07	     7.537e-05	     0.000e+00
-8.4575e+00		  3.8694e+00	     1.386e-04	     2.058e-07	     7.566e-05	     0.000e+00
-8.4575e+00		  3.9427e+00	     1.358e-04	     1.629e-07	     7.646e-05	     0.000e+00
-8.4575e+00		  4.0160e+00	     1.319e-04	     2.138e-07	     7.640e-05	     0.000e+00
-8.4575e+00		  4.0893e+00	     1.260e-04	     1.475e-07	     7.393e-05	     0.000e+00
-8.4575e+00		  4.1626e+00	     1.218e-04	     1.137e-07	     7.209e-05	     0.000e+00
-8.4575e+00		  4.2358e+00	     1.150e-04	     1.049e-07	     6.920e-05	     0.000e+00
-8.4575e+00		  4.3091e+00	     1.096e-04	     1.127e-07	     6.728e-05	     0.000e+00
-8.4575e+00		  4.3824e+00	     1.031e-04	     9.365e-08	     6.421e-05	     0.000e+00
-8.4575e+00		  4.4557e+00	     9.636e-05	     7.449e-08	     6.110e-05	     0.000e+00
-8.4575e+00		  4.5290e+00	     9.010e-05	     9.516e-08	     5.719e-05	     0.000e+00
-8.4575e+00		  4.6023e+00	     8.409e-05	     5.972e-08	     5.402e-05	     0.000e+00
-8.4575e+00		  4.6755e+00	     7.950e-05	     8.730e-08	     5.100e-05	     0.000e+00
-8.4575e+00		  4.7488e+00	     7.490e-05	     9.339e-08	     4.840e-05	     0.000e+00
-8.4575e+00		  4.8221e+00	     7.091e-05	     9.375e-08	     4.575e-05	     0.000e+00
-8.4575e+00		  4.8954e+00	     6.722e-05	     8.073e-08	     4.323e-05	     0.000e+00
-8.4575e+00		  4.9687e+00	     6.324e-05	     1.018e-07	     4.145e-05	     0.000e+00
-8.4575e+00		  5.0419e+00	     5.997e-05	     6.689e-08	     3.952e-05	     0.000e+00
-8.4575e+00		  5.1152e+00	     5.630e-05	     9.112e-08	     3.713e-05	     0.000e+00
-8.4575e+00		  5.1885e+00	     5.359e-05	     1.124e-07	     3.539e-05	     0.000e+00
-8.4575e+00		  5.2618e+00	     5.034e-05	     9.034e-08	     3.405e-05	     0.000e+00
-8.4575e+00		  5.3351e+00	     4.722e-05	     6.661e-08	     3.145e-05	     0.000e+00
-8.4575e+00		  5.4083e+00	     4.430e-05	     1.017e-07	     2.998e-05	     0.000e+00
-8.4575e+00		  5.4816e+00	     4.220e-05	     1.236e-07	     2.883e-05	     0.000e+00
-8.4575e+00		  5.5549e+00	     3.957e-05	     1.054e-07	     2.710e-05	     0.000e+00
-8.4575e+00		  5.6282e+00	     3.779e-05	     1.418e-07	     2.554e-05	     0.000e+00
-8.4575e+00		  5.7015e+00	     3.611e-05	     1.479e-07	     2.510e-05	     0.000e+00
-8.4575e+00		  5.7748e+00	     3.520e-05	     1.441e-07	     2.420e-05	     0.000e+00
-8.4575e+00		  5.8480e+00	     3.478e-05	     1.443e-07	     2.429e-05	     0.000e+00
-8.4575e+00		  5.9213e+00	     3.277e-05	     1.700e-07	     2.308e-05	     0.000e+00
-8.4575e+00		  5.9946e+00	     3.227e-05	     1.882e-07	     2.295e-05	     0.000e+00
-8.4575e+00		  6.0679e+00	     3.095e-05	     2.766e-07	     2.231e-05	     0.000e+00
-8.4575e+00		  6.1412e+00	     2.921e-05	     2.355e-07	     2.076e-05	     0.000e+00
-8.4575e+00		  6.2144e+00	     2.811e-05	     2.487e-07	     1.982e-05	     0.000e+00
-8.4575e+00		  6.2877e+00	     2.707e-05	     3.254e-07	     1.945e-05	     0.000e+00
-8.4575e+00		  6.3610e+00	     2.449e-05	     3.602e-07	     1.753e-05	     0.000e+00
-8.4575e+00		  6.4343e+00	     2.313e-05	     3.757e-07	     1.649e-05	     0.000e+00
-8.4575e+00		  6.5076e+00	     2.091e-05	     3.289e-07	     1.530e-05	     0.000e+00
-8.4575e+00		  6.5808e+00	     1.700e-05	     2.947e-07	     1.229e-05	     0.000e+00
-8.4575e+00		  6.6541e+00	     1.378e-05	     2.206e-07	     1.011e-05	     0.000e+00
-8.4575e+00		  6.7274e+00	     1.099e-05	     2.015e-07	     8.082e-06	     0.000e+00
-8.4575e+00		  6.8007e+00	     8.357e-06	     1.356e-07	     6.478e-06	     0.000e+00
-8.4575e+00		  6.8740e+00	     6.717e-06	     7.357e-08	     5.160e-06	     0.000e+00
-8.4575e+00		  6.9473e+00	     5.363e-06	     6.016e-08	     3.877e-06	     0.000e+00
-8.4575e+00		  7.0205e+00	     3.725e-06	     4.137e-08	     2.771e-06	     0.000e+00
-8.4575e+00		  7.0938e+00	     2.179e-06	     3.189e-08	     1.613e-06	     0.000e+00
-8.4575e+00		  7.1671e+00	     1.170e-06	     2.081e-08	     8.577e-07	     0.000e+00
-8.4575e+00		  7.2404e+00	     6.655e-07	     1.744e-08	     5.337e-07	     0.000e+00
-8.4575e+00		  7.3137e+00	     3.944e-07	     0.000e+00	     3.422e-07	     0.000e+00
-8.4575e+00		  7.3869e+00	     2.003e-07	     0.000e+00	     1.719e-07	     0.000e+00
-8.4575e+00		  7.4602e+00	     6.663e-08	     0.000e+00	     4.942e-08	     0.000e+00
-8.4575e+00		  7.5335e+00	     2.834e-08	     0.000e+00	     2.477e-08	     0.000e+00
-8.4575e+00		  7.6068e+00	     3.849e-08	     0.000e+00	     3.849e-08	     0.000e+00
-8.4575e+00		  7.6801e+00	     6.705e-09	     0.000e+00	     6.705e-09	     0.000e+00
-8.4575e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.4575e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.3895e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  3.0633e+00	     4.388e-08	     0.000e+00	     1.961e-08	     0.000e+00
-8.3895e+00		  3.1366e+00	     5.722e-07	     8.223e-09	     2.389e-07	     0.000e+00
-8.3895e+00		  3.2099e+00	     3.510e-06	     8.143e-09	     1.501e-06	     0.000e+00
-8.3895e+00		  3.2832e+00	     1.323e-05	     8.507e-08	     6.177e-06	     0.000e+00
-8.3895e+00		  3.3565e+00	     3.551e-05	     1.101e-07	     1.705e-05	     0.000e+00
-8.3895e+00		  3.4298e+00	     6.277e-05	     1.877e-07	     3.061e-05	     0.000e+00
-8.3895e+00		  3.5030e+00	     8.905e-05	     2.593e-07	     4.475e-05	     0.000e+00
-8.3895e+00		  3.5763e+00	     1.095e-04	     2.428e-07	     5.544e-05	     0.000e+00
-8.3895e+00		  3.6496e+00	     1.216e-04	     2.376e-07	     6.456e-05	     0.000e+00
-8.3895e+00		  3.7229e+00	     1.297e-04	     2.089e-07	     7.019e-05	     0.000e+00
-8.3895e+00		  3.7962e+00	     1.357e-04	     2.574e-07	     7.545e-05	     0.000e+00
-8.3895e+00		  3.8694e+00	     1.401e-04	     2.494e-07	     7.926e-05	     0.000e+00
-8.3895e+00		  3.9427e+00	     1.388e-04	     1.873e-07	     8.053e-05	     0.000e+00
-8.3895e+00		  4.0160e+00	     1.364e-04	     2.370e-07	     8.165e-05	     0.000e+00
-8.3895e+00		  4.0893e+00	     1.321e-04	     1.901e-07	     8.069e-05	     0.000e+00
-8.3895e+00		  4.1626e+00	     1.266e-04	     1.683e-07	     7.848e-05	     0.000e+00
-8.3895e+00		  4.2358e+00	     1.208e-04	     1.273e-07	     7.696e-05	     0.000e+00
-8.3895e+00		  4.3091e+00	     1.147e-04	     9.920e-08	     7.315e-05	     0.000e+00
-8.3895e+00		  4.3824e+00	     1.106e-04	     1.181e-07	     7.246e-05	     0.000e+00
-8.3895e+00		  4.4557e+00	     1.026e-04	     1.053e-07	     6.818e-05	     0.000e+00
-8.3895e+00		  4.5290e+00	     9.761e-05	     1.304e-07	     6.515e-05	     0.000e+00
-8.3895e+00		  4.6023e+00	     9.232e-05	     1.009e-07	     6.214e-05	     0.000e+00
-8.3895e+00		  4.6755e+00	     8.637e-05	     1.104e-07	     5.847e-05	     0.000e+00
-8.3895e+00		  4.7488e+00	     8.194e-05	     1.429e-07	     5.603e-05	     0.000e+00
-8.3895e+00		  4.8221e+00	     7.734e-05	     1.013e-07	     5.323e-05	     0.000e+00
-8.3895e+00		  4.8954e+00	     7.400e-05	     1.233e-07	     5.064e-05	     0.000e+00
-8.3895e+00		  4.9687e+00	     7.138e-05	     1.489e-07	     4.914e-05	     0.000e+00
-8.3895e+00		  5.0419e+00	     6.767e-05	     1.058e-07	     4.688e-05	     0.000e+00
-8.3895e+00		  5.1152e+00	     6.454e-05	     1.233e-07	     4.480e-05	     0.000e+00
-8.3895e+00		  5.1885e+00	     6.085e-05	     7.755e-08	     4.248e-05	     0.000e+00
-8.3895e+00		  5.2618e+00	     5.756e-05	     8.547e-08	     4.052e-05	     0.000e+00
-8.3895e+00		  5.3351e+00	     5.509e-05	     1.168e-07	     3.887e-05	     0.000e+00
-8.3895e+00		  5.4083e+00	     5.210e-05	     1.321e-07	     3.657e-05	     0.000e+00
-8.3895e+00		  5.4816e+00	     4.979e-05	     1.357e-07	     3.512e-05	     0.000e+00
-8.3895e+00		  5.5549e+00	     4.678e-05	     1.184e-07	     3.331e-05	     0.000e+00
-8.3895e+00		  5.6282e+00	     4.469e-05	     1.066e-07	     3.192e-05	     0.000e+00
-8.3895e+00		  5.7015e+00	     4.289e-05	     1.444e-07	     3.105e-05	     0.000e+00
-8.3895e+00		  5.7748e+00	     4.149e-05	     1.670e-07	     2.970e-05	     0.000e+00
-8.3895e+00		  5.8480e+00	     4.048e-05	     2.246e-07	     2.912e-05	     0.000e+00
-8.3895e+00		  5.9213e+00	     3.845e-05	     2.639e-07	     2.806e-05	     0.000e+00
-8.3895e+00		  5.9946e+00	     3.661e-05	     3.190e-07	     2.697e-05	     0.000e+00
-8.3895e+00		  6.0679e+00	     3.509e-05	     2.537e-07	     2.625e-05	     0.000e+00
-8.3895e+00		  6.1412e+00	     3.378e-05	     3.705e-07	     2.485e-05	     0.000e+00
-8.3895e+00		  6.2144e+00	     3.218e-05	     3.567e-07	     2.392e-05	     0.000e+00
-8.3895e+00		  6.2877e+00	     2.971e-05	     4.061e-07	     2.240e-05	     0.000e+00
-8.3895e+00		  6.3610e+00	     2.813e-05	     5.124e-07	     2.064e-05	     0.000e+00
-8.3895e+00		  6.4343e+00	     2.567e-05	     4.482e-07	     1.935e-05	     0.000e+00
-8.3895e+00		  6.5076e+00	     2.316e-05	     3.975e-07	     1.704e-05	     0.000e+00
-8.3895e+00		  6.5808e+00	     1.979e-05	     3.604e-07	     1.488e-05	     0.000e+00
-8.3895e+00		  6.6541e+00	     1.578e-05	     2.869e-07	     1.216e-05	     0.000e+00
-8.3895e+00		  6.7274e+00	     1.218e-05	     2.697e-07	     9.345e-06	     0.000e+00
-8.3895e+00		  6.8007e+00	     9.816e-06	     1.880e-07	     7.813e-06	     0.000e+00
-8.3895e+00		  6.8740e+00	     7.705e-06	     1.059e-07	     6.183e-06	     0.000e+00
-8.3895e+00		  6.9473e+00	     5.996e-06	     5.341e-08	     4.572e-06	     0.000e+00
-8.3895e+00		  7.0205e+00	     4.576e-06	     7.507e-08	     3.421e-06	     0.000e+00
-8.3895e+00		  7.0938e+00	     2.710e-06	     3.767e-08	     2.120e-06	     0.000e+00
-8.3895e+00		  7.1671e+00	     1.476e-06	     2.805e-08	     1.114e-06	     0.000e+00
-8.3895e+00		  7.2404e+00	     8.862e-07	     2.869e-08	     7.438e-07	     0.000e+00
-8.3895e+00		  7.3137e+00	     6.145e-07	     1.268e-08	     5.323e-07	     0.000e+00
-8.3895e+00		  7.3869e+00	     2.812e-07	     4.188e-09	     2.521e-07	     0.000e+00
-8.3895e+00		  7.4602e+00	     8.672e-08	     0.000e+00	     7.878e-08	     0.000e+00
-8.3895e+00		  7.5335e+00	     6.204e-08	     4.281e-09	     5.374e-08	     0.000e+00
-8.3895e+00		  7.6068e+00	     2.463e-08	     4.315e-09	     1.267e-08	     0.000e+00
-8.3895e+00		  7.6801e+00	     3.912e-09	     0.000e+00	     3.912e-09	     0.000e+00
-8.3895e+00		  7.7533e+00	     4.026e-09	     0.000e+00	     4.026e-09	     0.000e+00
-8.3895e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3895e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.3214e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  3.1366e+00	     7.776e-08	     0.000e+00	     1.833e-08	     0.000e+00
-8.3214e+00		  3.2099e+00	     4.492e-07	     9.183e-09	     1.763e-07	     0.000e+00
-8.3214e+00		  3.2832e+00	     2.489e-06	     1.388e-08	     1.284e-06	     0.000e+00
-8.3214e+00		  3.3565e+00	     1.016e-05	     7.455e-08	     5.151e-06	     0.000e+00
-8.3214e+00		  3.4298e+00	     2.850e-05	     1.418e-07	     1.505e-05	     0.000e+00
-8.3214e+00		  3.5030e+00	     5.358e-05	     2.134e-07	     2.875e-05	     0.000e+00
-8.3214e+00		  3.5763e+00	     7.966e-05	     2.380e-07	     4.301e-05	     0.000e+00
-8.3214e+00		  3.6496e+00	     1.016e-04	     2.708e-07	     5.591e-05	     0.000e+00
-8.3214e+00		  3.7229e+00	     1.181e-04	     2.638e-07	     6.587e-05	     0.000e+00
-8.3214e+00		  3.7962e+00	     1.269e-04	     2.967e-07	     7.305e-05	     0.000e+00
-8.3214e+00		  3.8694e+00	     1.331e-04	     2.839e-07	     7.811e-05	     0.000e+00
-8.3214e+00		  3.9427e+00	     1.381e-04	     3.055e-07	     8.291e-05	     0.000e+00
-8.3214e+00		  4.0160e+00	     1.375e-04	     2.516e-07	     8.466e-05	     0.000e+00
-8.3214e+00		  4.0893e+00	     1.361e-04	     2.805e-07	     8.561e-05	     0.000e+00
-8.3214e+00		  4.1626e+00	     1.315e-04	     1.859e-07	     8.438e-05	     0.000e+00
-8.3214e+00		  4.2358e+00	     1.283e-04	     1.905e-07	     8.323e-05	     0.000e+00
-8.3214e+00		  4.3091e+00	     1.218e-04	     1.382e-07	     8.127e-05	     0.000e+00
-8.3214e+00		  4.3824e+00	     1.174e-04	     1.964e-07	     7.945e-05	     0.000e+00
-8.3214e+00		  4.4557e+00	     1.097e-04	     2.238e-07	     7.530e-05	     0.000e+00
-8.3214e+00		  4.5290e+00	     1.028e-04	     1.142e-07	     7.177e-05	     0.000e+00
-8.3214e+00		  4.6023e+00	     9.919e-05	     1.739e-07	     7.016e-05	     0.000e+00
-8.3214e+00		  4.6755e+00	     9.294e-05	     1.180e-07	     6.640e-05	     0.000e+00
-8.3214e+00		  4.7488e+00	     8.886e-05	     1.042e-07	     6.354e-05	     0.000e+00
-8.3214e+00		  4.8221e+00	     8.568e-05	     1.253e-07	     6.137e-05	     0.000e+00
-8.3214e+00		  4.8954e+00	     8.056e-05	     1.305e-07	     5.823e-05	     0.000e+00
-8.3214e+00		  4.9687e+00	     7.778e-05	     1.299e-07	     5.616e-05	     0.000e+00
-8.3214e+00		  5.0419e+00	     7.558e-05	     1.531e-07	     5.469e-05	     0.000e+00
-8.3214e+00		  5.1152e+00	     7.258e-05	     1.272e-07	     5.346e-05	     0.000e+00
-8.3214e+00		  5.1885e+00	     6.969e-05	     1.442e-07	     5.087e-05	     0.000e+00
-8.3214e+00		  5.2618e+00	     6.620e-05	     1.388e-07	     4.803e-05	     0.000e+00
-8.3214e+00		  5.3351e+00	     6.147e-05	     1.657e-07	     4.497e-05	     0.000e+00
-8.3214e+00		  5.4083e+00	     6.109e-05	     1.539e-07	     4.485e-05	     0.000e+00
-8.3214e+00		  5.4816e+00	     5.760e-05	     1.516e-07	     4.173e-05	     0.000e+00
-8.3214e+00		  5.5549e+00	     5.531e-05	     1.630e-07	     4.075e-05	     0.000e+00
-8.3214e+00		  5.6282e+00	     5.223e-05	     1.822e-07	     3.855e-05	     0.000e+00
-8.3214e+00		  5.7015e+00	     5.074e-05	     2.257e-07	     3.795e-05	     0.000e+00
-8.3214e+00		  5.7748e+00	     4.888e-05	     1.863e-07	     3.630e-05	     0.000e+00
-8.3214e+00		  5.8480e+00	     4.670e-05	     2.968e-07	     3.502e-05	     0.000e+00
-8.3214e+00		  5.9213e+00	     4.417e-05	     3.322e-07	     3.292e-05	     0.000e+00
-8.3214e+00		  5.9946e+00	     4.281e-05	     3.837e-07	     3.222e-05	     0.000e+00
-8.3214e+00		  6.0679e+00	     4.049e-05	     3.687e-07	     3.099e-05	     0.000e+00
-8.3214e+00		  6.1412e+00	     3.891e-05	     4.410e-07	     2.980e-05	     0.000e+00
-8.3214e+00		  6.2144e+00	     3.624e-05	     5.061e-07	     2.754e-05	     0.000e+00
-8.3214e+00		  6.2877e+00	     3.415e-05	     5.166e-07	     2.606e-05	     0.000e+00
-8.3214e+00		  6.3610e+00	     3.123e-05	     6.469e-07	     2.379e-05	     0.000e+00
-8.3214e+00		  6.4343e+00	     2.925e-05	     5.865e-07	     2.229e-05	     0.000e+00
-8.3214e+00		  6.5076e+00	     2.544e-05	     4.767e-07	     1.904e-05	     0.000e+00
-8.3214e+00		  6.5808e+00	     2.152e-05	     3.952e-07	     1.676e-05	     0.000e+00
-8.3214e+00		  6.6541e+00	     1.812e-05	     4.064e-07	     1.416e-05	     0.000e+00
-8.3214e+00		  6.7274e+00	     1.426e-05	     3.038e-07	     1.137e-05	     0.000e+00
-8.3214e+00		  6.8007e+00	     1.100e-05	     2.308e-07	     8.766e-06	     0.000e+00
-8.3214e+00		  6.8740e+00	     8.304e-06	     1.186e-07	     6.810e-06	     0.000e+00
-8.3214e+00		  6.9473e+00	     6.896e-06	     1.109e-07	     5.347e-06	     0.000e+00
-8.3214e+00		  7.0205e+00	     5.167e-06	     5.798e-08	     4.056e-06	     0.000e+00
-8.3214e+00		  7.0938e+00	     3.052e-06	     5.798e-08	     2.326e-06	     0.000e+00
-8.3214e+00		  7.1671e+00	     1.836e-06	     4.360e-08	     1.441e-06	     0.000e+00
-8.3214e+00		  7.2404e+00	     8.598e-07	     4.888e-08	     6.872e-07	     0.000e+00
-8.3214e+00		  7.3137e+00	     6.679e-07	     1.407e-08	     5.827e-07	     0.000e+00
-8.3214e+00		  7.3869e+00	     2.498e-07	     0.000e+00	     2.353e-07	     0.000e+00
-8.3214e+00		  7.4602e+00	     1.274e-07	     0.000e+00	     1.180e-07	     0.000e+00
-8.3214e+00		  7.5335e+00	     8.006e-08	     9.520e-09	     7.054e-08	     0.000e+00
-8.3214e+00		  7.6068e+00	     3.372e-08	     0.000e+00	     3.372e-08	     0.000e+00
-8.3214e+00		  7.6801e+00	     2.849e-08	     0.000e+00	     2.849e-08	     0.000e+00
-8.3214e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.3214e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.2534e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  3.2099e+00	     9.245e-08	     0.000e+00	     4.961e-08	     0.000e+00
-8.2534e+00		  3.2832e+00	     3.444e-07	     0.000e+00	     2.020e-07	     0.000e+00
-8.2534e+00		  3.3565e+00	     1.854e-06	     2.151e-08	     1.131e-06	     0.000e+00
-8.2534e+00		  3.4298e+00	     7.664e-06	     2.327e-08	     4.407e-06	     0.000e+00
-8.2534e+00		  3.5030e+00	     2.282e-05	     7.126e-08	     1.348e-05	     0.000e+00
-8.2534e+00		  3.5763e+00	     4.637e-05	     2.359e-07	     2.709e-05	     0.000e+00
-8.2534e+00		  3.6496e+00	     7.293e-05	     3.284e-07	     4.249e-05	     0.000e+00
-8.2534e+00		  3.7229e+00	     9.480e-05	     2.907e-07	     5.601e-05	     0.000e+00
-8.2534e+00		  3.7962e+00	     1.107e-04	     3.618e-07	     6.605e-05	     0.000e+00
-8.2534e+00		  3.8694e+00	     1.238e-04	     3.283e-07	     7.510e-05	     0.000e+00
-8.2534e+00		  3.9427e+00	     1.293e-04	     3.587e-07	     7.931e-05	     0.000e+00
-8.2534e+00		  4.0160e+00	     1.344e-04	     4.040e-07	     8.423e-05	     0.000e+00
-8.2534e+00		  4.0893e+00	     1.359e-04	     3.318e-07	     8.589e-05	     0.000e+00
-8.2534e+00		  4.1626e+00	     1.351e-04	     2.577e-07	     8.828e-05	     0.000e+00
-8.2534e+00		  4.2358e+00	     1.321e-04	     2.203e-07	     8.867e-05	     0.000e+00
-8.2534e+00		  4.3091e+00	     1.263e-04	     2.056e-07	     8.516e-05	     0.000e+00
-8.2534e+00		  4.3824e+00	     1.206e-04	     1.868e-07	     8.432e-05	     0.000e+00
-8.2534e+00		  4.4557e+00	     1.161e-04	     1.908e-07	     8.166e-05	     0.000e+00
-8.2534e+00		  4.5290e+00	     1.097e-04	     1.472e-07	     7.874e-05	     0.000e+00
-8.2534e+00		  4.6023e+00	     1.039e-04	     1.968e-07	     7.519e-05	     0.000e+00
-8.2534e+00		  4.6755e+00	     9.981e-05	     1.473e-07	     7.311e-05	     0.000e+00
-8.2534e+00		  4.7488e+00	     9.504e-05	     1.530e-07	     7.063e-05	     0.000e+00
-8.2534e+00		  4.8221e+00	     9.190e-05	     1.495e-07	     6.781e-05	     0.000e+00
-8.2534e+00		  4.8954e+00	     8.861e-05	     1.346e-07	     6.709e-05	     0.000e+00
-8.2534e+00		  4.9687e+00	     8.433e-05	     2.093e-07	     6.354e-05	     0.000e+00
-8.2534e+00		  5.0419e+00	     8.145e-05	     1.525e-07	     6.145e-05	     0.000e+00
-8.2534e+00		  5.1152e+00	     7.879e-05	     9.398e-08	     5.943e-05	     0.000e+00
-8.2534e+00		  5.1885e+00	     7.644e-05	     1.375e-07	     5.738e-05	     0.000e+00
-8.2534e+00		  5.2618e+00	     7.494e-05	     2.196e-07	     5.648e-05	     0.000e+00
-8.2534e+00		  5.3351e+00	     7.193e-05	     1.833e-07	     5.438e-05	     0.000e+00
-8.2534e+00		  5.4083e+00	     6.799e-05	     1.803e-07	     5.184e-05	     0.000e+00
-8.2534e+00		  5.4816e+00	     6.543e-05	     2.362e-07	     4.910e-05	     0.000e+00
-8.2534e+00		  5.5549e+00	     6.239e-05	     2.869e-07	     4.716e-05	     0.000e+00
-8.2534e+00		  5.6282e+00	     6.030e-05	     1.640e-07	     4.623e-05	     0.000e+00
-8.2534e+00		  5.7015e+00	     5.776e-05	     2.177e-07	     4.400e-05	     0.000e+00
-8.2534e+00		  5.7748e+00	     5.494e-05	     2.527e-07	     4.210e-05	     0.000e+00
-8.2534e+00		  5.8480e+00	     5.323e-05	     3.289e-07	     4.106e-05	     0.000e+00
-8.2534e+00		  5.9213e+00	     5.162e-05	     4.412e-07	     3.972e-05	     0.000e+00
-8.2534e+00		  5.9946e+00	     4.776e-05	     2.820e-07	     3.744e-05	     0.000e+00
-8.2534e+00		  6.0679e+00	     4.631e-05	     4.356e-07	     3.588e-05	     0.000e+00
-8.2534e+00		  6.1412e+00	     4.467e-05	     4.739e-07	     3.477e-05	     0.000e+00
-8.2534e+00		  6.2144e+00	     4.190e-05	     4.133e-07	     3.293e-05	     0.000e+00
-8.2534e+00		  6.2877e+00	     3.771e-05	     6.451e-07	     2.931e-05	     0.000e+00
-8.2534e+00		  6.3610e+00	     3.475e-05	     7.060e-07	     2.754e-05	     0.000e+00
-8.2534e+00		  6.4343e+00	     3.247e-05	     7.337e-07	     2.536e-05	     0.000e+00
-8.2534e+00		  6.5076e+00	     2.869e-05	     7.009e-07	     2.231e-05	     0.000e+00
-8.2534e+00		  6.5808e+00	     2.425e-05	     5.472e-07	     1.933e-05	     0.000e+00
-8.2534e+00		  6.6541e+00	     1.990e-05	     4.859e-07	     1.594e-05	     0.000e+00
-8.2534e+00		  6.7274e+00	     1.554e-05	     3.695e-07	     1.257e-05	     0.000e+00
-8.2534e+00		  6.8007e+00	     1.242e-05	     3.020e-07	     1.008e-05	     0.000e+00
-8.2534e+00		  6.8740e+00	     9.444e-06	     2.212e-07	     7.921e-06	     0.000e+00
-8.2534e+00		  6.9473e+00	     7.512e-06	     1.338e-07	     6.042e-06	     0.000e+00
-8.2534e+00		  7.0205e+00	     5.731e-06	     1.247e-07	     4.587e-06	     0.000e+00
-8.2534e+00		  7.0938e+00	     3.566e-06	     7.256e-08	     2.839e-06	     0.000e+00
-8.2534e+00		  7.1671e+00	     2.336e-06	     6.216e-08	     1.910e-06	     0.000e+00
-8.2534e+00		  7.2404e+00	     1.289e-06	     8.388e-08	     1.037e-06	     0.000e+00
-8.2534e+00		  7.3137e+00	     9.434e-07	     2.754e-08	     8.092e-07	     0.000e+00
-8.2534e+00		  7.3869e+00	     4.148e-07	     1.074e-08	     3.876e-07	     0.000e+00
-8.2534e+00		  7.4602e+00	     1.054e-07	     0.000e+00	     9.970e-08	     0.000e+00
-8.2534e+00		  7.5335e+00	     3.303e-08	     0.000e+00	     3.303e-08	     0.000e+00
-8.2534e+00		  7.6068e+00	     2.676e-08	     0.000e+00	     2.676e-08	     0.000e+00
-8.2534e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.2534e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.1854e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  3.2099e+00	     1.255e-08	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  3.2832e+00	     5.037e-08	     0.000e+00	     1.847e-08	     0.000e+00
-8.1854e+00		  3.3565e+00	     2.998e-07	     0.000e+00	     2.097e-07	     0.000e+00
-8.1854e+00		  3.4298e+00	     1.248e-06	     6.059e-09	     8.978e-07	     0.000e+00
-8.1854e+00		  3.5030e+00	     6.250e-06	     5.809e-08	     4.169e-06	     0.000e+00
-8.1854e+00		  3.5763e+00	     1.889e-05	     1.350e-07	     1.199e-05	     0.000e+00
-8.1854e+00		  3.6496e+00	     4.055e-05	     2.318e-07	     2.582e-05	     0.000e+00
-8.1854e+00		  3.7229e+00	     6.562e-05	     2.926e-07	     4.099e-05	     0.000e+00
-8.1854e+00		  3.7962e+00	     8.733e-05	     3.477e-07	     5.442e-05	     0.000e+00
-8.1854e+00		  3.8694e+00	     1.067e-04	     4.518e-07	     6.655e-05	     0.000e+00
-8.1854e+00		  3.9427e+00	     1.195e-04	     3.659e-07	     7.580e-05	     0.000e+00
-8.1854e+00		  4.0160e+00	     1.273e-04	     2.561e-07	     8.268e-05	     0.000e+00
-8.1854e+00		  4.0893e+00	     1.324e-04	     4.046e-07	     8.615e-05	     0.000e+00
-8.1854e+00		  4.1626e+00	     1.340e-04	     3.931e-07	     8.880e-05	     0.000e+00
-8.1854e+00		  4.2358e+00	     1.319e-04	     3.254e-07	     8.931e-05	     0.000e+00
-8.1854e+00		  4.3091e+00	     1.277e-04	     3.052e-07	     8.839e-05	     0.000e+00
-8.1854e+00		  4.3824e+00	     1.239e-04	     2.823e-07	     8.717e-05	     0.000e+00
-8.1854e+00		  4.4557e+00	     1.197e-04	     2.661e-07	     8.636e-05	     0.000e+00
-8.1854e+00		  4.5290e+00	     1.163e-04	     2.451e-07	     8.468e-05	     0.000e+00
-8.1854e+00		  4.6023e+00	     1.100e-04	     2.692e-07	     8.192e-05	     0.000e+00
-8.1854e+00		  4.6755e+00	     1.039e-04	     1.578e-07	     7.797e-05	     0.000e+00
-8.1854e+00		  4.7488e+00	     1.008e-04	     1.924e-07	     7.683e-05	     0.000e+00
-8.1854e+00		  4.8221e+00	     9.752e-05	     1.913e-07	     7.425e-05	     0.000e+00
-8.1854e+00		  4.8954e+00	     9.182e-05	     1.704e-07	     7.078e-05	     0.000e+00
-8.1854e+00		  4.9687e+00	     9.229e-05	     2.746e-07	     7.160e-05	     0.000e+00
-8.1854e+00		  5.0419e+00	     8.803e-05	     2.548e-07	     6.829e-05	     0.000e+00
-8.1854e+00		  5.1152e+00	     8.587e-05	     2.031e-07	     6.639e-05	     0.000e+00
-8.1854e+00		  5.1885e+00	     8.461e-05	     2.661e-07	     6.574e-05	     0.000e+00
-8.1854e+00		  5.2618e+00	     8.305e-05	     1.945e-07	     6.440e-05	     0.000e+00
-8.1854e+00		  5.3351e+00	     7.891e-05	     1.756e-07	     6.164e-05	     0.000e+00
-8.1854e+00		  5.4083e+00	     7.689e-05	     2.481e-07	     5.952e-05	     0.000e+00
-8.1854e+00		  5.4816e+00	     7.391e-05	     2.820e-07	     5.786e-05	     0.000e+00
-8.1854e+00		  5.5549e+00	     7.277e-05	     3.338e-07	     5.679e-05	     0.000e+00
-8.1854e+00		  5.6282e+00	     6.729e-05	     3.303e-07	     5.246e-05	     0.000e+00
-8.1854e+00		  5.7015e+00	     6.528e-05	     2.964e-07	     5.092e-05	     0.000e+00
-8.1854e+00		  5.7748e+00	     6.387e-05	     4.031e-07	     5.016e-05	     0.000e+00
-8.1854e+00		  5.8480e+00	     6.071e-05	     3.715e-07	     4.774e-05	     0.000e+00
-8.1854e+00		  5.9213e+00	     5.732e-05	     4.249e-07	     4.550e-05	     0.000e+00
-8.1854e+00		  5.9946e+00	     5.411e-05	     3.913e-07	     4.323e-05	     0.000e+00
-8.1854e+00		  6.0679e+00	     5.355e-05	     4.795e-07	     4.312e-05	     0.000e+00
-8.1854e+00		  6.1412e+00	     4.931e-05	     5.088e-07	     3.940e-05	     0.000e+00
-8.1854e+00		  6.2144e+00	     4.573e-05	     6.273e-07	     3.630e-05	     0.000e+00
-8.1854e+00		  6.2877e+00	     4.244e-05	     7.107e-07	     3.378e-05	     0.000e+00
-8.1854e+00		  6.3610e+00	     3.834e-05	     8.016e-07	     3.067e-05	     0.000e+00
-8.1854e+00		  6.4343e+00	     3.508e-05	     9.265e-07	     2.787e-05	     0.000e+00
-8.1854e+00		  6.5076e+00	     3.122e-05	     7.411e-07	     2.477e-05	     0.000e+00
-8.1854e+00		  6.5808e+00	     2.720e-05	     6.958e-07	     2.165e-05	     0.000e+00
-8.1854e+00		  6.6541e+00	     2.335e-05	     7.076e-07	     1.890e-05	     0.000e+00
-8.1854e+00		  6.7274e+00	     1.777e-05	     5.164e-07	     1.469e-05	     0.000e+00
-8.1854e+00		  6.8007e+00	     1.388e-05	     3.456e-07	     1.170e-05	     0.000e+00
-8.1854e+00		  6.8740e+00	     1.025e-05	     3.456e-07	     8.786e-06	     0.000e+00
-8.1854e+00		  6.9473e+00	     8.447e-06	     2.279e-07	     6.932e-06	     0.000e+00
-8.1854e+00		  7.0205e+00	     6.252e-06	     1.367e-07	     5.097e-06	     0.000e+00
-8.1854e+00		  7.0938e+00	     3.959e-06	     7.202e-08	     3.143e-06	     0.000e+00
-8.1854e+00		  7.1671e+00	     2.788e-06	     6.668e-08	     2.265e-06	     0.000e+00
-8.1854e+00		  7.2404e+00	     1.844e-06	     7.904e-08	     1.530e-06	     0.000e+00
-8.1854e+00		  7.3137e+00	     1.058e-06	     4.589e-08	     9.399e-07	     0.000e+00
-8.1854e+00		  7.3869e+00	     2.931e-07	     6.530e-09	     2.604e-07	     0.000e+00
-8.1854e+00		  7.4602e+00	     1.570e-07	     0.000e+00	     1.570e-07	     0.000e+00
-8.1854e+00		  7.5335e+00	     4.621e-08	     0.000e+00	     4.621e-08	     0.000e+00
-8.1854e+00		  7.6068e+00	     1.287e-08	     0.000e+00	     1.287e-08	     0.000e+00
-8.1854e+00		  7.6801e+00	     6.269e-09	     0.000e+00	     6.269e-09	     0.000e+00
-8.1854e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1854e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.1173e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  3.3565e+00	     5.163e-08	     0.000e+00	     4.433e-08	     0.000e+00
-8.1173e+00		  3.4298e+00	     2.461e-07	     0.000e+00	     1.510e-07	     0.000e+00
-8.1173e+00		  3.5030e+00	     9.492e-07	     0.000e+00	     7.203e-07	     0.000e+00
-8.1173e+00		  3.5763e+00	     4.203e-06	     5.253e-08	     2.884e-06	     0.000e+00
-8.1173e+00		  3.6496e+00	     1.484e-05	     1.210e-07	     1.024e-05	     0.000e+00
-8.1173e+00		  3.7229e+00	     3.617e-05	     2.612e-07	     2.462e-05	     0.000e+00
-8.1173e+00		  3.7962e+00	     5.957e-05	     3.447e-07	     3.941e-05	     0.000e+00
-8.1173e+00		  3.8694e+00	     8.272e-05	     3.709e-07	     5.503e-05	     0.000e+00
-8.1173e+00		  3.9427e+00	     1.021e-04	     3.892e-07	     6.806e-05	     0.000e+00
-8.1173e+00		  4.0160e+00	     1.154e-04	     4.710e-07	     7.649e-05	     0.000e+00
-8.1173e+00		  4.0893e+00	     1.247e-04	     4.053e-07	     8.366e-05	     0.000e+00
-8.1173e+00		  4.1626e+00	     1.298e-04	     5.071e-07	     8.751e-05	     0.000e+00
-8.1173e+00		  4.2358e+00	     1.331e-04	     4.611e-07	     9.240e-05	     0.000e+00
-8.1173e+00		  4.3091e+00	     1.297e-04	     3.934e-07	     9.098e-05	     0.000e+00
-8.1173e+00		  4.3824e+00	     1.285e-04	     2.388e-07	     9.167e-05	     0.000e+00
-8.1173e+00		  4.4557e+00	     1.216e-04	     3.571e-07	     8.865e-05	     0.000e+00
-8.1173e+00		  4.5290e+00	     1.173e-04	     3.056e-07	     8.681e-05	     0.000e+00
-8.1173e+00		  4.6023e+00	     1.117e-04	     2.447e-07	     8.354e-05	     0.000e+00
-8.1173e+00		  4.6755e+00	     1.091e-04	     2.319e-07	     8.280e-05	     0.000e+00
-8.1173e+00		  4.7488e+00	     1.041e-04	     2.299e-07	     8.017e-05	     0.000e+00
-8.1173e+00		  4.8221e+00	     1.005e-04	     2.204e-07	     7.699e-05	     0.000e+00
-8.1173e+00		  4.8954e+00	     9.830e-05	     1.824e-07	     7.737e-05	     0.000e+00
-8.1173e+00		  4.9687e+00	     9.658e-05	     2.148e-07	     7.617e-05	     0.000e+00
-8.1173e+00		  5.0419e+00	     9.338e-05	     2.489e-07	     7.398e-05	     0.000e+00
-8.1173e+00		  5.1152e+00	     9.128e-05	     2.238e-07	     7.206e-05	     0.000e+00
-8.1173e+00		  5.1885e+00	     9.074e-05	     2.599e-07	     7.182e-05	     0.000e+00
-8.1173e+00		  5.2618e+00	     8.861e-05	     3.150e-07	     7.040e-05	     0.000e+00
-8.1173e+00		  5.3351e+00	     8.626e-05	     3.219e-07	     6.819e-05	     0.000e+00
-8.1173e+00		  5.4083e+00	     8.415e-05	     3.047e-07	     6.669e-05	     0.000e+00
-8.1173e+00		  5.4816e+00	     8.275e-05	     3.325e-07	     6.565e-05	     0.000e+00
-8.1173e+00		  5.5549e+00	     7.808e-05	     3.465e-07	     6.218e-05	     0.000e+00
-8.1173e+00		  5.6282e+00	     7.484e-05	     3.509e-07	     6.007e-05	     0.000e+00
-8.1173e+00		  5.7015e+00	     7.097e-05	     3.435e-07	     5.661e-05	     0.000e+00
-8.1173e+00		  5.7748e+00	     6.922e-05	     4.641e-07	     5.546e-05	     0.000e+00
-8.1173e+00		  5.8480e+00	     6.784e-05	     4.673e-07	     5.452e-05	     0.000e+00
-8.1173e+00		  5.9213e+00	     6.454e-05	     5.704e-07	     5.205e-05	     0.000e+00
-8.1173e+00		  5.9946e+00	     6.137e-05	     5.616e-07	     4.940e-05	     0.000e+00
-8.1173e+00		  6.0679e+00	     5.814e-05	     6.266e-07	     4.693e-05	     0.000e+00
-8.1173e+00		  6.1412e+00	     5.456e-05	     6.463e-07	     4.400e-05	     0.000e+00
-8.1173e+00		  6.2144e+00	     5.134e-05	     7.476e-07	     4.189e-05	     0.000e+00
-8.1173e+00		  6.2877e+00	     4.684e-05	     8.125e-07	     3.864e-05	     0.000e+00
-8.1173e+00		  6.3610e+00	     4.308e-05	     7.612e-07	     3.513e-05	     0.000e+00
-8.1173e+00		  6.4343e+00	     3.881e-05	     1.015e-06	     3.169e-05	     0.000e+00
-8.1173e+00		  6.5076e+00	     3.514e-05	     1.039e-06	     2.832e-05	     0.000e+00
-8.1173e+00		  6.5808e+00	     3.001e-05	     9.479e-07	     2.427e-05	     0.000e+00
-8.1173e+00		  6.6541e+00	     2.510e-05	     8.710e-07	     2.039e-05	     0.000e+00
-8.1173e+00		  6.7274e+00	     1.954e-05	     5.840e-07	     1.620e-05	     0.000e+00
-8.1173e+00		  6.8007e+00	     1.553e-05	     3.527e-07	     1.352e-05	     0.000e+00
-8.1173e+00		  6.8740e+00	     1.133e-05	     2.433e-07	     9.917e-06	     0.000e+00
-8.1173e+00		  6.9473e+00	     9.662e-06	     2.405e-07	     8.197e-06	     0.000e+00
-8.1173e+00		  7.0205e+00	     7.020e-06	     1.695e-07	     5.840e-06	     0.000e+00
-8.1173e+00		  7.0938e+00	     4.898e-06	     1.838e-07	     4.043e-06	     0.000e+00
-8.1173e+00		  7.1671e+00	     3.348e-06	     2.149e-07	     2.618e-06	     0.000e+00
-8.1173e+00		  7.2404e+00	     2.429e-06	     1.003e-07	     2.113e-06	     0.000e+00
-8.1173e+00		  7.3137e+00	     1.469e-06	     8.449e-08	     1.271e-06	     0.000e+00
-8.1173e+00		  7.3869e+00	     5.171e-07	     8.192e-09	     4.703e-07	     0.000e+00
-8.1173e+00		  7.4602e+00	     1.773e-07	     0.000e+00	     1.618e-07	     0.000e+00
-8.1173e+00		  7.5335e+00	     9.179e-08	     0.000e+00	     9.179e-08	     0.000e+00
-8.1173e+00		  7.6068e+00	     3.106e-08	     0.000e+00	     3.106e-08	     0.000e+00
-8.1173e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.1173e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-8.0493e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  3.3565e+00	     1.685e-08	     0.000e+00	     1.685e-08	     0.000e+00
-8.0493e+00		  3.4298e+00	     1.759e-08	     0.000e+00	     1.759e-08	     0.000e+00
-8.0493e+00		  3.5030e+00	     1.417e-07	     0.000e+00	     1.332e-07	     0.000e+00
-8.0493e+00		  3.5763e+00	     6.831e-07	     0.000e+00	     4.900e-07	     0.000e+00
-8.0493e+00		  3.6496e+00	     3.606e-06	     4.325e-08	     2.753e-06	     0.000e+00
-8.0493e+00		  3.7229e+00	     1.336e-05	     1.416e-07	     9.746e-06	     0.000e+00
-8.0493e+00		  3.7962e+00	     3.223e-05	     2.131e-07	     2.331e-05	     0.000e+00
-8.0493e+00		  3.8694e+00	     5.635e-05	     3.831e-07	     3.983e-05	     0.000e+00
-8.0493e+00		  3.9427e+00	     7.927e-05	     2.418e-07	     5.492e-05	     0.000e+00
-8.0493e+00		  4.0160e+00	     9.969e-05	     4.803e-07	     6.986e-05	     0.000e+00
-8.0493e+00		  4.0893e+00	     1.114e-04	     4.646e-07	     7.690e-05	     0.000e+00
-8.0493e+00		  4.1626e+00	     1.235e-04	     5.260e-07	     8.621e-05	     0.000e+00
-8.0493e+00		  4.2358e+00	     1.248e-04	     5.160e-07	     8.822e-05	     0.000e+00
-8.0493e+00		  4.3091e+00	     1.279e-04	     4.932e-07	     9.120e-05	     0.000e+00
-8.0493e+00		  4.3824e+00	     1.257e-04	     2.873e-07	     9.109e-05	     0.000e+00
-8.0493e+00		  4.4557e+00	     1.226e-04	     3.541e-07	     9.013e-05	     0.000e+00
-8.0493e+00		  4.5290e+00	     1.173e-04	     3.621e-07	     8.738e-05	     0.000e+00
-8.0493e+00		  4.6023e+00	     1.162e-04	     2.865e-07	     8.746e-05	     0.000e+00
-8.0493e+00		  4.6755e+00	     1.099e-04	     2.020e-07	     8.492e-05	     0.000e+00
-8.0493e+00		  4.7488e+00	     1.085e-04	     2.213e-07	     8.404e-05	     0.000e+00
-8.0493e+00		  4.8221e+00	     1.070e-04	     2.630e-07	     8.353e-05	     0.000e+00
-8.0493e+00		  4.8954e+00	     1.044e-04	     2.764e-07	     8.314e-05	     0.000e+00
-8.0493e+00		  4.9687e+00	     9.968e-05	     2.964e-07	     7.919e-05	     0.000e+00
-8.0493e+00		  5.0419e+00	     9.750e-05	     2.202e-07	     7.834e-05	     0.000e+00
-8.0493e+00		  5.1152e+00	     9.817e-05	     2.424e-07	     7.879e-05	     0.000e+00
-8.0493e+00		  5.1885e+00	     9.746e-05	     2.582e-07	     7.873e-05	     0.000e+00
-8.0493e+00		  5.2618e+00	     9.435e-05	     3.797e-07	     7.568e-05	     0.000e+00
-8.0493e+00		  5.3351e+00	     9.282e-05	     3.122e-07	     7.526e-05	     0.000e+00
-8.0493e+00		  5.4083e+00	     9.026e-05	     2.943e-07	     7.268e-05	     0.000e+00
-8.0493e+00		  5.4816e+00	     8.827e-05	     2.749e-07	     7.170e-05	     0.000e+00
-8.0493e+00		  5.5549e+00	     8.616e-05	     2.760e-07	     7.077e-05	     0.000e+00
-8.0493e+00		  5.6282e+00	     8.342e-05	     3.814e-07	     6.777e-05	     0.000e+00
-8.0493e+00		  5.7015e+00	     7.781e-05	     3.759e-07	     6.305e-05	     0.000e+00
-8.0493e+00		  5.7748e+00	     7.655e-05	     5.114e-07	     6.265e-05	     0.000e+00
-8.0493e+00		  5.8480e+00	     7.430e-05	     6.111e-07	     6.111e-05	     0.000e+00
-8.0493e+00		  5.9213e+00	     6.988e-05	     7.244e-07	     5.670e-05	     0.000e+00
-8.0493e+00		  5.9946e+00	     6.889e-05	     6.500e-07	     5.635e-05	     0.000e+00
-8.0493e+00		  6.0679e+00	     6.402e-05	     5.770e-07	     5.278e-05	     0.000e+00
-8.0493e+00		  6.1412e+00	     6.094e-05	     7.451e-07	     5.052e-05	     0.000e+00
-8.0493e+00		  6.2144e+00	     5.439e-05	     8.443e-07	     4.497e-05	     0.000e+00
-8.0493e+00		  6.2877e+00	     5.095e-05	     8.592e-07	     4.230e-05	     0.000e+00
-8.0493e+00		  6.3610e+00	     4.528e-05	     9.760e-07	     3.747e-05	     0.000e+00
-8.0493e+00		  6.4343e+00	     4.220e-05	     1.012e-06	     3.513e-05	     0.000e+00
-8.0493e+00		  6.5076e+00	     3.919e-05	     1.038e-06	     3.178e-05	     0.000e+00
-8.0493e+00		  6.5808e+00	     3.365e-05	     1.081e-06	     2.765e-05	     0.000e+00
-8.0493e+00		  6.6541e+00	     2.814e-05	     9.656e-07	     2.355e-05	     0.000e+00
-8.0493e+00		  6.7274e+00	     2.281e-05	     8.091e-07	     1.930e-05	     0.000e+00
-8.0493e+00		  6.8007e+00	     1.687e-05	     4.853e-07	     1.463e-05	     0.000e+00
-8.0493e+00		  6.8740e+00	     1.297e-05	     3.547e-07	     1.128e-05	     0.000e+00
-8.0493e+00		  6.9473e+00	     1.067e-05	     2.276e-07	     9.225e-06	     0.000e+00
-8.0493e+00		  7.0205e+00	     7.472e-06	     1.674e-07	     6.188e-06	     0.000e+00
-8.0493e+00		  7.0938e+00	     5.752e-06	     1.881e-07	     4.790e-06	     0.000e+00
-8.0493e+00		  7.1671e+00	     3.822e-06	     2.575e-07	     3.091e-06	     0.000e+00
-8.0493e+00		  7.2404e+00	     3.201e-06	     1.969e-07	     2.728e-06	     0.000e+00
-8.0493e+00		  7.3137e+00	     2.038e-06	     1.066e-07	     1.713e-06	     0.000e+00
-8.0493e+00		  7.3869e+00	     1.099e-06	     6.457e-08	     9.335e-07	     0.000e+00
-8.0493e+00		  7.4602e+00	     3.023e-07	     1.876e-08	     2.836e-07	     0.000e+00
-8.0493e+00		  7.5335e+00	     5.219e-08	     0.000e+00	     5.219e-08	     0.000e+00
-8.0493e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-8.0493e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.9813e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  3.5763e+00	     8.232e-08	     0.000e+00	     7.253e-08	     0.000e+00
-7.9813e+00		  3.6496e+00	     6.130e-07	     0.000e+00	     4.694e-07	     0.000e+00
-7.9813e+00		  3.7229e+00	     2.946e-06	     5.277e-08	     2.215e-06	     0.000e+00
-7.9813e+00		  3.7962e+00	     1.218e-05	     9.423e-08	     9.413e-06	     0.000e+00
-7.9813e+00		  3.8694e+00	     2.949e-05	     2.139e-07	     2.279e-05	     0.000e+00
-7.9813e+00		  3.9427e+00	     5.478e-05	     3.244e-07	     4.083e-05	     0.000e+00
-7.9813e+00		  4.0160e+00	     7.672e-05	     3.797e-07	     5.655e-05	     0.000e+00
-7.9813e+00		  4.0893e+00	     9.639e-05	     5.252e-07	     7.003e-05	     0.000e+00
-7.9813e+00		  4.1626e+00	     1.107e-04	     4.847e-07	     8.022e-05	     0.000e+00
-7.9813e+00		  4.2358e+00	     1.192e-04	     5.863e-07	     8.687e-05	     0.000e+00
-7.9813e+00		  4.3091e+00	     1.220e-04	     5.363e-07	     8.907e-05	     0.000e+00
-7.9813e+00		  4.3824e+00	     1.221e-04	     6.378e-07	     9.016e-05	     0.000e+00
-7.9813e+00		  4.4557e+00	     1.227e-04	     3.646e-07	     9.144e-05	     0.000e+00
-7.9813e+00		  4.5290e+00	     1.189e-04	     3.637e-07	     8.924e-05	     0.000e+00
-7.9813e+00		  4.6023e+00	     1.142e-04	     3.113e-07	     8.668e-05	     0.000e+00
-7.9813e+00		  4.6755e+00	     1.127e-04	     3.604e-07	     8.785e-05	     0.000e+00
-7.9813e+00		  4.7488e+00	     1.069e-04	     4.810e-07	     8.427e-05	     0.000e+00
-7.9813e+00		  4.8221e+00	     1.076e-04	     3.027e-07	     8.511e-05	     0.000e+00
-7.9813e+00		  4.8954e+00	     1.048e-04	     3.261e-07	     8.287e-05	     0.000e+00
-7.9813e+00		  4.9687e+00	     1.038e-04	     2.312e-07	     8.400e-05	     0.000e+00
-7.9813e+00		  5.0419e+00	     1.028e-04	     2.643e-07	     8.312e-05	     0.000e+00
-7.9813e+00		  5.1152e+00	     1.022e-04	     2.504e-07	     8.357e-05	     0.000e+00
-7.9813e+00		  5.1885e+00	     1.006e-04	     3.280e-07	     8.270e-05	     0.000e+00
-7.9813e+00		  5.2618e+00	     1.002e-04	     2.899e-07	     8.290e-05	     0.000e+00
-7.9813e+00		  5.3351e+00	     9.839e-05	     3.346e-07	     8.047e-05	     0.000e+00
-7.9813e+00		  5.4083e+00	     9.728e-05	     3.336e-07	     7.975e-05	     0.000e+00
-7.9813e+00		  5.4816e+00	     9.558e-05	     5.094e-07	     7.886e-05	     0.000e+00
-7.9813e+00		  5.5549e+00	     9.296e-05	     4.205e-07	     7.710e-05	     0.000e+00
-7.9813e+00		  5.6282e+00	     8.855e-05	     5.619e-07	     7.279e-05	     0.000e+00
-7.9813e+00		  5.7015e+00	     8.605e-05	     4.288e-07	     7.110e-05	     0.000e+00
-7.9813e+00		  5.7748e+00	     8.282e-05	     4.955e-07	     6.818e-05	     0.000e+00
-7.9813e+00		  5.8480e+00	     8.144e-05	     6.381e-07	     6.759e-05	     0.000e+00
-7.9813e+00		  5.9213e+00	     7.888e-05	     7.993e-07	     6.603e-05	     0.000e+00
-7.9813e+00		  5.9946e+00	     7.297e-05	     7.333e-07	     6.022e-05	     0.000e+00
-7.9813e+00		  6.0679e+00	     7.089e-05	     1.094e-06	     5.832e-05	     0.000e+00
-7.9813e+00		  6.1412e+00	     6.669e-05	     1.125e-06	     5.548e-05	     0.000e+00
-7.9813e+00		  6.2144e+00	     6.022e-05	     8.345e-07	     5.077e-05	     0.000e+00
-7.9813e+00		  6.2877e+00	     5.400e-05	     9.153e-07	     4.522e-05	     0.000e+00
-7.9813e+00		  6.3610e+00	     5.065e-05	     1.048e-06	     4.208e-05	     0.000e+00
-7.9813e+00		  6.4343e+00	     4.616e-05	     1.485e-06	     3.795e-05	     0.000e+00
-7.9813e+00		  6.5076e+00	     4.264e-05	     1.349e-06	     3.494e-05	     0.000e+00
-7.9813e+00		  6.5808e+00	     3.673e-05	     1.017e-06	     3.119e-05	     0.000e+00
-7.9813e+00		  6.6541e+00	     3.034e-05	     1.275e-06	     2.529e-05	     0.000e+00
-7.9813e+00		  6.7274e+00	     2.538e-05	     9.762e-07	     2.158e-05	     0.000e+00
-7.9813e+00		  6.8007e+00	     1.896e-05	     6.297e-07	     1.650e-05	     0.000e+00
-7.9813e+00		  6.8740e+00	     1.500e-05	     5.282e-07	     1.302e-05	     0.000e+00
-7.9813e+00		  6.9473e+00	     1.149e-05	     3.234e-07	     1.011e-05	     0.000e+00
-7.9813e+00		  7.0205e+00	     8.410e-06	     2.075e-07	     7.362e-06	     0.000e+00
-7.9813e+00		  7.0938e+00	     5.923e-06	     2.295e-07	     4.907e-06	     0.000e+00
-7.9813e+00		  7.1671e+00	     4.571e-06	     3.630e-07	     3.803e-06	     0.000e+00
-7.9813e+00		  7.2404e+00	     3.428e-06	     2.042e-07	     2.921e-06	     0.000e+00
-7.9813e+00		  7.3137e+00	     2.489e-06	     2.193e-07	     2.050e-06	     0.000e+00
-7.9813e+00		  7.3869e+00	     1.295e-06	     1.370e-07	     1.010e-06	     0.000e+00
-7.9813e+00		  7.4602e+00	     3.391e-07	     3.223e-08	     2.849e-07	     0.000e+00
-7.9813e+00		  7.5335e+00	     5.228e-08	     1.095e-08	     4.133e-08	     0.000e+00
-7.9813e+00		  7.6068e+00	     1.040e-08	     0.000e+00	     1.040e-08	     0.000e+00
-7.9813e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9813e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.9133e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  3.6496e+00	     9.576e-08	     0.000e+00	     8.374e-08	     0.000e+00
-7.9133e+00		  3.7229e+00	     4.810e-07	     0.000e+00	     4.095e-07	     0.000e+00
-7.9133e+00		  3.7962e+00	     2.917e-06	     2.366e-08	     2.319e-06	     0.000e+00
-7.9133e+00		  3.8694e+00	     1.076e-05	     9.498e-08	     8.385e-06	     0.000e+00
-7.9133e+00		  3.9427e+00	     2.793e-05	     1.940e-07	     2.246e-05	     0.000e+00
-7.9133e+00		  4.0160e+00	     5.192e-05	     2.823e-07	     4.094e-05	     0.000e+00
-7.9133e+00		  4.0893e+00	     7.499e-05	     3.907e-07	     5.769e-05	     0.000e+00
-7.9133e+00		  4.1626e+00	     9.528e-05	     4.409e-07	     7.227e-05	     0.000e+00
-7.9133e+00		  4.2358e+00	     1.086e-04	     6.015e-07	     8.205e-05	     0.000e+00
-7.9133e+00		  4.3091e+00	     1.157e-04	     6.811e-07	     8.708e-05	     0.000e+00
-7.9133e+00		  4.3824e+00	     1.182e-04	     6.059e-07	     8.936e-05	     0.000e+00
-7.9133e+00		  4.4557e+00	     1.211e-04	     5.577e-07	     9.214e-05	     0.000e+00
-7.9133e+00		  4.5290e+00	     1.161e-04	     6.236e-07	     8.801e-05	     0.000e+00
-7.9133e+00		  4.6023e+00	     1.149e-04	     5.056e-07	     8.892e-05	     0.000e+00
-7.9133e+00		  4.6755e+00	     1.079e-04	     4.492e-07	     8.328e-05	     0.000e+00
-7.9133e+00		  4.7488e+00	     1.059e-04	     4.344e-07	     8.331e-05	     0.000e+00
-7.9133e+00		  4.8221e+00	     1.061e-04	     4.433e-07	     8.405e-05	     0.000e+00
-7.9133e+00		  4.8954e+00	     1.054e-04	     3.940e-07	     8.399e-05	     0.000e+00
-7.9133e+00		  4.9687e+00	     1.023e-04	     3.373e-07	     8.269e-05	     0.000e+00
-7.9133e+00		  5.0419e+00	     1.027e-04	     2.420e-07	     8.346e-05	     0.000e+00
-7.9133e+00		  5.1152e+00	     1.049e-04	     4.024e-07	     8.547e-05	     0.000e+00
-7.9133e+00		  5.1885e+00	     1.040e-04	     3.754e-07	     8.593e-05	     0.000e+00
-7.9133e+00		  5.2618e+00	     1.018e-04	     2.404e-07	     8.372e-05	     0.000e+00
-7.9133e+00		  5.3351e+00	     1.028e-04	     3.171e-07	     8.595e-05	     0.000e+00
-7.9133e+00		  5.4083e+00	     1.017e-04	     4.923e-07	     8.443e-05	     0.000e+00
-7.9133e+00		  5.4816e+00	     1.029e-04	     4.374e-07	     8.597e-05	     0.000e+00
-7.9133e+00		  5.5549e+00	     9.826e-05	     7.220e-07	     8.242e-05	     0.000e+00
-7.9133e+00		  5.6282e+00	     9.578e-05	     5.809e-07	     8.046e-05	     0.000e+00
-7.9133e+00		  5.7015e+00	     9.163e-05	     5.152e-07	     7.648e-05	     0.000e+00
-7.9133e+00		  5.7748e+00	     8.926e-05	     7.120e-07	     7.508e-05	     0.000e+00
-7.9133e+00		  5.8480e+00	     8.711e-05	     6.148e-07	     7.370e-05	     0.000e+00
-7.9133e+00		  5.9213e+00	     8.471e-05	     9.390e-07	     7.120e-05	     0.000e+00
-7.9133e+00		  5.9946e+00	     8.164e-05	     7.558e-07	     6.809e-05	     0.000e+00
-7.9133e+00		  6.0679e+00	     7.696e-05	     9.490e-07	     6.440e-05	     0.000e+00
-7.9133e+00		  6.1412e+00	     7.108e-05	     8.586e-07	     5.947e-05	     0.000e+00
-7.9133e+00		  6.2144e+00	     6.405e-05	     1.166e-06	     5.321e-05	     0.000e+00
-7.9133e+00		  6.2877e+00	     5.793e-05	     9.579e-07	     4.860e-05	     0.000e+00
-7.9133e+00		  6.3610e+00	     5.439e-05	     1.114e-06	     4.562e-05	     0.000e+00
-7.9133e+00		  6.4343e+00	     5.149e-05	     1.403e-06	     4.266e-05	     0.000e+00
-7.9133e+00		  6.5076e+00	     4.430e-05	     1.457e-06	     3.709e-05	     0.000e+00
-7.9133e+00		  6.5808e+00	     4.050e-05	     1.484e-06	     3.443e-05	     0.000e+00
-7.9133e+00		  6.6541e+00	     3.250e-05	     1.469e-06	     2.723e-05	     0.000e+00
-7.9133e+00		  6.7274e+00	     2.742e-05	     1.092e-06	     2.362e-05	     0.000e+00
-7.9133e+00		  6.8007e+00	     2.249e-05	     9.536e-07	     1.971e-05	     0.000e+00
-7.9133e+00		  6.8740e+00	     1.625e-05	     6.560e-07	     1.427e-05	     0.000e+00
-7.9133e+00		  6.9473e+00	     1.261e-05	     2.922e-07	     1.131e-05	     0.000e+00
-7.9133e+00		  7.0205e+00	     9.964e-06	     1.955e-07	     8.728e-06	     0.000e+00
-7.9133e+00		  7.0938e+00	     7.350e-06	     2.657e-07	     6.219e-06	     0.000e+00
-7.9133e+00		  7.1671e+00	     4.626e-06	     3.571e-07	     3.856e-06	     0.000e+00
-7.9133e+00		  7.2404e+00	     4.560e-06	     4.442e-07	     3.710e-06	     0.000e+00
-7.9133e+00		  7.3137e+00	     3.553e-06	     2.464e-07	     2.868e-06	     0.000e+00
-7.9133e+00		  7.3869e+00	     1.826e-06	     1.370e-07	     1.492e-06	     0.000e+00
-7.9133e+00		  7.4602e+00	     5.626e-07	     8.703e-08	     4.276e-07	     0.000e+00
-7.9133e+00		  7.5335e+00	     1.232e-07	     0.000e+00	     1.232e-07	     0.000e+00
-7.9133e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.9133e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.8452e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  3.6496e+00	     1.322e-08	     0.000e+00	     1.322e-08	     0.000e+00
-7.8452e+00		  3.7229e+00	     2.887e-08	     0.000e+00	     2.887e-08	     0.000e+00
-7.8452e+00		  3.7962e+00	     3.727e-07	     0.000e+00	     2.896e-07	     0.000e+00
-7.8452e+00		  3.8694e+00	     2.436e-06	     2.682e-08	     2.061e-06	     0.000e+00
-7.8452e+00		  3.9427e+00	     1.116e-05	     1.552e-07	     9.532e-06	     0.000e+00
-7.8452e+00		  4.0160e+00	     2.816e-05	     2.138e-07	     2.304e-05	     0.000e+00
-7.8452e+00		  4.0893e+00	     5.202e-05	     3.855e-07	     4.217e-05	     0.000e+00
-7.8452e+00		  4.1626e+00	     7.544e-05	     4.269e-07	     6.001e-05	     0.000e+00
-7.8452e+00		  4.2358e+00	     9.572e-05	     6.430e-07	     7.589e-05	     0.000e+00
-7.8452e+00		  4.3091e+00	     1.038e-04	     8.562e-07	     8.143e-05	     0.000e+00
-7.8452e+00		  4.3824e+00	     1.141e-04	     7.190e-07	     8.966e-05	     0.000e+00
-7.8452e+00		  4.4557e+00	     1.172e-04	     7.054e-07	     9.167e-05	     0.000e+00
-7.8452e+00		  4.5290e+00	     1.142e-04	     5.669e-07	     8.967e-05	     0.000e+00
-7.8452e+00		  4.6023e+00	     1.115e-04	     5.577e-07	     8.684e-05	     0.000e+00
-7.8452e+00		  4.6755e+00	     1.066e-04	     5.257e-07	     8.363e-05	     0.000e+00
-7.8452e+00		  4.7488e+00	     1.042e-04	     3.536e-07	     8.258e-05	     0.000e+00
-7.8452e+00		  4.8221e+00	     1.012e-04	     5.170e-07	     8.068e-05	     0.000e+00
-7.8452e+00		  4.8954e+00	     1.037e-04	     4.960e-07	     8.286e-05	     0.000e+00
-7.8452e+00		  4.9687e+00	     1.040e-04	     2.670e-07	     8.390e-05	     0.000e+00
-7.8452e+00		  5.0419e+00	     1.032e-04	     4.298e-07	     8.441e-05	     0.000e+00
-7.8452e+00		  5.1152e+00	     1.033e-04	     2.534e-07	     8.493e-05	     0.000e+00
-7.8452e+00		  5.1885e+00	     1.047e-04	     4.312e-07	     8.677e-05	     0.000e+00
-7.8452e+00		  5.2618e+00	     1.046e-04	     3.577e-07	     8.735e-05	     0.000e+00
-7.8452e+00		  5.3351e+00	     1.052e-04	     3.993e-07	     8.866e-05	     0.000e+00
-7.8452e+00		  5.4083e+00	     1.055e-04	     3.999e-07	     8.771e-05	     0.000e+00
-7.8452e+00		  5.4816e+00	     1.064e-04	     5.755e-07	     8.997e-05	     0.000e+00
-7.8452e+00		  5.5549e+00	     1.074e-04	     6.143e-07	     9.068e-05	     0.000e+00
-7.8452e+00		  5.6282e+00	     1.007e-04	     8.416e-07	     8.467e-05	     0.000e+00
-7.8452e+00		  5.7015e+00	     9.857e-05	     7.441e-07	     8.366e-05	     0.000e+00
-7.8452e+00		  5.7748e+00	     9.417e-05	     7.122e-07	     7.975e-05	     0.000e+00
-7.8452e+00		  5.8480e+00	     9.334e-05	     6.146e-07	     7.976e-05	     0.000e+00
-7.8452e+00		  5.9213e+00	     9.362e-05	     9.273e-07	     7.934e-05	     0.000e+00
-7.8452e+00		  5.9946e+00	     8.729e-05	     1.132e-06	     7.336e-05	     0.000e+00
-7.8452e+00		  6.0679e+00	     8.146e-05	     9.624e-07	     6.922e-05	     0.000e+00
-7.8452e+00		  6.1412e+00	     7.631e-05	     1.061e-06	     6.441e-05	     0.000e+00
-7.8452e+00		  6.2144e+00	     7.024e-05	     1.027e-06	     5.996e-05	     0.000e+00
-7.8452e+00		  6.2877e+00	     6.124e-05	     1.211e-06	     5.212e-05	     0.000e+00
-7.8452e+00		  6.3610e+00	     5.836e-05	     1.375e-06	     4.947e-05	     0.000e+00
-7.8452e+00		  6.4343e+00	     5.165e-05	     1.512e-06	     4.311e-05	     0.000e+00
-7.8452e+00		  6.5076e+00	     4.729e-05	     1.739e-06	     4.005e-05	     0.000e+00
-7.8452e+00		  6.5808e+00	     4.102e-05	     1.618e-06	     3.475e-05	     0.000e+00
-7.8452e+00		  6.6541e+00	     3.731e-05	     1.760e-06	     3.169e-05	     0.000e+00
-7.8452e+00		  6.7274e+00	     3.032e-05	     1.234e-06	     2.625e-05	     0.000e+00
-7.8452e+00		  6.8007e+00	     2.371e-05	     9.657e-07	     2.083e-05	     0.000e+00
-7.8452e+00		  6.8740e+00	     1.738e-05	     6.067e-07	     1.581e-05	     0.000e+00
-7.8452e+00		  6.9473e+00	     1.326e-05	     4.352e-07	     1.183e-05	     0.000e+00
-7.8452e+00		  7.0205e+00	     9.776e-06	     1.741e-07	     9.032e-06	     0.000e+00
-7.8452e+00		  7.0938e+00	     7.778e-06	     3.286e-07	     6.615e-06	     0.000e+00
-7.8452e+00		  7.1671e+00	     5.562e-06	     3.256e-07	     4.842e-06	     0.000e+00
-7.8452e+00		  7.2404e+00	     4.392e-06	     4.692e-07	     3.692e-06	     0.000e+00
-7.8452e+00		  7.3137e+00	     3.947e-06	     2.391e-07	     3.480e-06	     0.000e+00
-7.8452e+00		  7.3869e+00	     2.234e-06	     1.437e-07	     1.874e-06	     0.000e+00
-7.8452e+00		  7.4602e+00	     4.552e-07	     1.428e-08	     3.991e-07	     0.000e+00
-7.8452e+00		  7.5335e+00	     4.363e-08	     0.000e+00	     4.363e-08	     0.000e+00
-7.8452e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.8452e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.7772e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.6496e+00	     1.791e-08	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  3.7962e+00	     6.405e-08	     0.000e+00	     6.405e-08	     0.000e+00
-7.7772e+00		  3.8694e+00	     3.432e-07	     0.000e+00	     2.946e-07	     0.000e+00
-7.7772e+00		  3.9427e+00	     2.701e-06	     0.000e+00	     2.371e-06	     0.000e+00
-7.7772e+00		  4.0160e+00	     1.156e-05	     1.162e-07	     1.018e-05	     0.000e+00
-7.7772e+00		  4.0893e+00	     2.786e-05	     1.291e-07	     2.359e-05	     0.000e+00
-7.7772e+00		  4.1626e+00	     5.104e-05	     4.818e-07	     4.334e-05	     0.000e+00
-7.7772e+00		  4.2358e+00	     7.611e-05	     5.790e-07	     6.345e-05	     0.000e+00
-7.7772e+00		  4.3091e+00	     9.281e-05	     6.175e-07	     7.617e-05	     0.000e+00
-7.7772e+00		  4.3824e+00	     1.050e-04	     8.368e-07	     8.547e-05	     0.000e+00
-7.7772e+00		  4.4557e+00	     1.107e-04	     6.753e-07	     8.868e-05	     0.000e+00
-7.7772e+00		  4.5290e+00	     1.101e-04	     8.036e-07	     8.811e-05	     0.000e+00
-7.7772e+00		  4.6023e+00	     1.069e-04	     6.895e-07	     8.476e-05	     0.000e+00
-7.7772e+00		  4.6755e+00	     1.040e-04	     6.383e-07	     8.305e-05	     0.000e+00
-7.7772e+00		  4.7488e+00	     1.005e-04	     6.152e-07	     8.149e-05	     0.000e+00
-7.7772e+00		  4.8221e+00	     9.947e-05	     3.829e-07	     8.034e-05	     0.000e+00
-7.7772e+00		  4.8954e+00	     9.779e-05	     5.917e-07	     7.938e-05	     0.000e+00
-7.7772e+00		  4.9687e+00	     9.998e-05	     5.020e-07	     8.182e-05	     0.000e+00
-7.7772e+00		  5.0419e+00	     9.971e-05	     4.677e-07	     8.098e-05	     0.000e+00
-7.7772e+00		  5.1152e+00	     1.023e-04	     2.882e-07	     8.414e-05	     0.000e+00
-7.7772e+00		  5.1885e+00	     1.063e-04	     5.342e-07	     8.815e-05	     0.000e+00
-7.7772e+00		  5.2618e+00	     1.070e-04	     6.846e-07	     8.868e-05	     0.000e+00
-7.7772e+00		  5.3351e+00	     1.038e-04	     4.717e-07	     8.703e-05	     0.000e+00
-7.7772e+00		  5.4083e+00	     1.084e-04	     7.351e-07	     9.075e-05	     0.000e+00
-7.7772e+00		  5.4816e+00	     1.090e-04	     7.516e-07	     9.303e-05	     0.000e+00
-7.7772e+00		  5.5549e+00	     1.089e-04	     7.005e-07	     9.354e-05	     0.000e+00
-7.7772e+00		  5.6282e+00	     1.073e-04	     7.512e-07	     9.159e-05	     0.000e+00
-7.7772e+00		  5.7015e+00	     1.038e-04	     8.102e-07	     8.898e-05	     0.000e+00
-7.7772e+00		  5.7748e+00	     9.992e-05	     7.710e-07	     8.587e-05	     0.000e+00
-7.7772e+00		  5.8480e+00	     9.840e-05	     8.781e-07	     8.396e-05	     0.000e+00
-7.7772e+00		  5.9213e+00	     9.699e-05	     1.309e-06	     8.255e-05	     0.000e+00
-7.7772e+00		  5.9946e+00	     9.351e-05	     1.122e-06	     8.085e-05	     0.000e+00
-7.7772e+00		  6.0679e+00	     8.704e-05	     1.279e-06	     7.478e-05	     0.000e+00
-7.7772e+00		  6.1412e+00	     8.115e-05	     1.645e-06	     6.826e-05	     0.000e+00
-7.7772e+00		  6.2144e+00	     7.346e-05	     1.444e-06	     6.224e-05	     0.000e+00
-7.7772e+00		  6.2877e+00	     6.599e-05	     1.373e-06	     5.709e-05	     0.000e+00
-7.7772e+00		  6.3610e+00	     5.964e-05	     1.088e-06	     5.116e-05	     0.000e+00
-7.7772e+00		  6.4343e+00	     5.426e-05	     1.577e-06	     4.642e-05	     0.000e+00
-7.7772e+00		  6.5076e+00	     4.964e-05	     1.799e-06	     4.217e-05	     0.000e+00
-7.7772e+00		  6.5808e+00	     4.423e-05	     1.590e-06	     3.743e-05	     0.000e+00
-7.7772e+00		  6.6541e+00	     3.857e-05	     1.331e-06	     3.326e-05	     0.000e+00
-7.7772e+00		  6.7274e+00	     3.273e-05	     1.903e-06	     2.802e-05	     0.000e+00
-7.7772e+00		  6.8007e+00	     2.752e-05	     1.364e-06	     2.409e-05	     0.000e+00
-7.7772e+00		  6.8740e+00	     2.057e-05	     8.896e-07	     1.826e-05	     0.000e+00
-7.7772e+00		  6.9473e+00	     1.499e-05	     4.577e-07	     1.365e-05	     0.000e+00
-7.7772e+00		  7.0205e+00	     1.030e-05	     2.199e-07	     9.521e-06	     0.000e+00
-7.7772e+00		  7.0938e+00	     9.091e-06	     3.348e-07	     8.022e-06	     0.000e+00
-7.7772e+00		  7.1671e+00	     6.508e-06	     3.380e-07	     5.728e-06	     0.000e+00
-7.7772e+00		  7.2404e+00	     5.790e-06	     4.557e-07	     4.844e-06	     0.000e+00
-7.7772e+00		  7.3137e+00	     4.863e-06	     3.187e-07	     4.210e-06	     0.000e+00
-7.7772e+00		  7.3869e+00	     3.119e-06	     5.232e-08	     2.671e-06	     0.000e+00
-7.7772e+00		  7.4602e+00	     8.364e-07	     1.597e-08	     6.888e-07	     0.000e+00
-7.7772e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  7.6068e+00	     1.578e-08	     0.000e+00	     1.578e-08	     0.000e+00
-7.7772e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7772e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.7092e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.7962e+00	     2.042e-08	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  3.8694e+00	     7.543e-08	     0.000e+00	     5.666e-08	     0.000e+00
-7.7092e+00		  3.9427e+00	     4.519e-07	     0.000e+00	     3.573e-07	     0.000e+00
-7.7092e+00		  4.0160e+00	     2.842e-06	     3.894e-08	     2.536e-06	     0.000e+00
-7.7092e+00		  4.0893e+00	     1.246e-05	     9.935e-08	     1.087e-05	     0.000e+00
-7.7092e+00		  4.1626e+00	     2.846e-05	     2.945e-07	     2.512e-05	     0.000e+00
-7.7092e+00		  4.2358e+00	     5.401e-05	     3.868e-07	     4.706e-05	     0.000e+00
-7.7092e+00		  4.3091e+00	     7.828e-05	     5.059e-07	     6.722e-05	     0.000e+00
-7.7092e+00		  4.3824e+00	     9.696e-05	     7.957e-07	     8.198e-05	     0.000e+00
-7.7092e+00		  4.4557e+00	     1.034e-04	     7.648e-07	     8.621e-05	     0.000e+00
-7.7092e+00		  4.5290e+00	     1.063e-04	     8.316e-07	     8.860e-05	     0.000e+00
-7.7092e+00		  4.6023e+00	     1.037e-04	     9.463e-07	     8.581e-05	     0.000e+00
-7.7092e+00		  4.6755e+00	     1.018e-04	     6.656e-07	     8.242e-05	     0.000e+00
-7.7092e+00		  4.7488e+00	     9.794e-05	     4.335e-07	     8.002e-05	     0.000e+00
-7.7092e+00		  4.8221e+00	     9.425e-05	     5.078e-07	     7.829e-05	     0.000e+00
-7.7092e+00		  4.8954e+00	     9.635e-05	     7.549e-07	     7.888e-05	     0.000e+00
-7.7092e+00		  4.9687e+00	     9.551e-05	     4.656e-07	     7.810e-05	     0.000e+00
-7.7092e+00		  5.0419e+00	     9.799e-05	     5.418e-07	     8.010e-05	     0.000e+00
-7.7092e+00		  5.1152e+00	     9.895e-05	     4.810e-07	     8.262e-05	     0.000e+00
-7.7092e+00		  5.1885e+00	     9.944e-05	     3.551e-07	     8.374e-05	     0.000e+00
-7.7092e+00		  5.2618e+00	     1.040e-04	     4.262e-07	     8.709e-05	     0.000e+00
-7.7092e+00		  5.3351e+00	     1.042e-04	     6.092e-07	     8.848e-05	     0.000e+00
-7.7092e+00		  5.4083e+00	     1.071e-04	     7.260e-07	     9.162e-05	     0.000e+00
-7.7092e+00		  5.4816e+00	     1.099e-04	     5.128e-07	     9.383e-05	     0.000e+00
-7.7092e+00		  5.5549e+00	     1.113e-04	     6.810e-07	     9.584e-05	     0.000e+00
-7.7092e+00		  5.6282e+00	     1.094e-04	     8.545e-07	     9.462e-05	     0.000e+00
-7.7092e+00		  5.7015e+00	     1.048e-04	     1.021e-06	     8.967e-05	     0.000e+00
-7.7092e+00		  5.7748e+00	     1.064e-04	     1.163e-06	     9.245e-05	     0.000e+00
-7.7092e+00		  5.8480e+00	     1.077e-04	     9.636e-07	     9.294e-05	     0.000e+00
-7.7092e+00		  5.9213e+00	     1.021e-04	     1.223e-06	     8.785e-05	     0.000e+00
-7.7092e+00		  5.9946e+00	     1.017e-04	     1.564e-06	     8.783e-05	     0.000e+00
-7.7092e+00		  6.0679e+00	     9.509e-05	     1.594e-06	     8.117e-05	     0.000e+00
-7.7092e+00		  6.1412e+00	     8.599e-05	     1.569e-06	     7.344e-05	     0.000e+00
-7.7092e+00		  6.2144e+00	     7.816e-05	     1.631e-06	     6.717e-05	     0.000e+00
-7.7092e+00		  6.2877e+00	     7.001e-05	     1.649e-06	     6.076e-05	     0.000e+00
-7.7092e+00		  6.3610e+00	     6.352e-05	     1.460e-06	     5.419e-05	     0.000e+00
-7.7092e+00		  6.4343e+00	     5.802e-05	     1.453e-06	     4.990e-05	     0.000e+00
-7.7092e+00		  6.5076e+00	     5.206e-05	     1.627e-06	     4.492e-05	     0.000e+00
-7.7092e+00		  6.5808e+00	     4.930e-05	     1.974e-06	     4.220e-05	     0.000e+00
-7.7092e+00		  6.6541e+00	     4.177e-05	     2.020e-06	     3.562e-05	     0.000e+00
-7.7092e+00		  6.7274e+00	     3.494e-05	     1.716e-06	     3.006e-05	     0.000e+00
-7.7092e+00		  6.8007e+00	     3.117e-05	     1.731e-06	     2.716e-05	     0.000e+00
-7.7092e+00		  6.8740e+00	     2.261e-05	     9.827e-07	     2.053e-05	     0.000e+00
-7.7092e+00		  6.9473e+00	     1.621e-05	     5.277e-07	     1.469e-05	     0.000e+00
-7.7092e+00		  7.0205e+00	     1.222e-05	     2.910e-07	     1.128e-05	     0.000e+00
-7.7092e+00		  7.0938e+00	     9.392e-06	     2.734e-07	     8.442e-06	     0.000e+00
-7.7092e+00		  7.1671e+00	     7.934e-06	     5.302e-07	     6.936e-06	     0.000e+00
-7.7092e+00		  7.2404e+00	     6.890e-06	     4.784e-07	     5.951e-06	     0.000e+00
-7.7092e+00		  7.3137e+00	     6.179e-06	     3.542e-07	     5.218e-06	     0.000e+00
-7.7092e+00		  7.3869e+00	     3.825e-06	     2.152e-07	     3.338e-06	     0.000e+00
-7.7092e+00		  7.4602e+00	     9.914e-07	     5.785e-08	     8.527e-07	     0.000e+00
-7.7092e+00		  7.5335e+00	     8.170e-08	     0.000e+00	     8.170e-08	     0.000e+00
-7.7092e+00		  7.6068e+00	     1.938e-08	     0.000e+00	     1.938e-08	     0.000e+00
-7.7092e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.7092e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.6411e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  3.9427e+00	     4.416e-08	     0.000e+00	     2.141e-08	     0.000e+00
-7.6411e+00		  4.0160e+00	     2.422e-07	     0.000e+00	     1.542e-07	     0.000e+00
-7.6411e+00		  4.0893e+00	     3.627e-06	     6.485e-08	     3.339e-06	     0.000e+00
-7.6411e+00		  4.1626e+00	     1.192e-05	     0.000e+00	     1.118e-05	     0.000e+00
-7.6411e+00		  4.2358e+00	     2.948e-05	     2.267e-07	     2.635e-05	     0.000e+00
-7.6411e+00		  4.3091e+00	     5.475e-05	     4.951e-07	     4.842e-05	     0.000e+00
-7.6411e+00		  4.3824e+00	     7.794e-05	     6.135e-07	     6.874e-05	     0.000e+00
-7.6411e+00		  4.4557e+00	     9.536e-05	     6.652e-07	     8.217e-05	     0.000e+00
-7.6411e+00		  4.5290e+00	     1.036e-04	     7.115e-07	     8.857e-05	     0.000e+00
-7.6411e+00		  4.6023e+00	     9.950e-05	     6.612e-07	     8.474e-05	     0.000e+00
-7.6411e+00		  4.6755e+00	     9.582e-05	     7.090e-07	     8.083e-05	     0.000e+00
-7.6411e+00		  4.7488e+00	     9.722e-05	     6.171e-07	     8.064e-05	     0.000e+00
-7.6411e+00		  4.8221e+00	     9.434e-05	     5.778e-07	     7.965e-05	     0.000e+00
-7.6411e+00		  4.8954e+00	     9.066e-05	     4.311e-07	     7.657e-05	     0.000e+00
-7.6411e+00		  4.9687e+00	     9.144e-05	     4.334e-07	     7.604e-05	     0.000e+00
-7.6411e+00		  5.0419e+00	     9.165e-05	     6.729e-07	     7.709e-05	     0.000e+00
-7.6411e+00		  5.1152e+00	     9.285e-05	     4.754e-07	     7.746e-05	     0.000e+00
-7.6411e+00		  5.1885e+00	     9.407e-05	     5.887e-07	     7.890e-05	     0.000e+00
-7.6411e+00		  5.2618e+00	     9.962e-05	     7.078e-07	     8.521e-05	     0.000e+00
-7.6411e+00		  5.3351e+00	     9.938e-05	     7.304e-07	     8.440e-05	     0.000e+00
-7.6411e+00		  5.4083e+00	     1.038e-04	     8.655e-07	     8.846e-05	     0.000e+00
-7.6411e+00		  5.4816e+00	     1.075e-04	     6.870e-07	     9.181e-05	     0.000e+00
-7.6411e+00		  5.5549e+00	     1.101e-04	     9.408e-07	     9.487e-05	     0.000e+00
-7.6411e+00		  5.6282e+00	     1.132e-04	     1.101e-06	     9.801e-05	     0.000e+00
-7.6411e+00		  5.7015e+00	     1.120e-04	     1.172e-06	     9.657e-05	     0.000e+00
-7.6411e+00		  5.7748e+00	     1.101e-04	     1.436e-06	     9.587e-05	     0.000e+00
-7.6411e+00		  5.8480e+00	     1.042e-04	     1.239e-06	     9.087e-05	     0.000e+00
-7.6411e+00		  5.9213e+00	     1.049e-04	     1.480e-06	     9.114e-05	     0.000e+00
-7.6411e+00		  5.9946e+00	     1.041e-04	     1.243e-06	     8.995e-05	     0.000e+00
-7.6411e+00		  6.0679e+00	     1.001e-04	     1.186e-06	     8.827e-05	     0.000e+00
-7.6411e+00		  6.1412e+00	     9.103e-05	     1.557e-06	     7.909e-05	     0.000e+00
-7.6411e+00		  6.2144e+00	     8.214e-05	     1.843e-06	     7.077e-05	     0.000e+00
-7.6411e+00		  6.2877e+00	     7.571e-05	     1.592e-06	     6.521e-05	     0.000e+00
-7.6411e+00		  6.3610e+00	     6.821e-05	     1.457e-06	     5.908e-05	     0.000e+00
-7.6411e+00		  6.4343e+00	     6.001e-05	     1.694e-06	     5.146e-05	     0.000e+00
-7.6411e+00		  6.5076e+00	     5.667e-05	     2.387e-06	     4.880e-05	     0.000e+00
-7.6411e+00		  6.5808e+00	     5.024e-05	     1.799e-06	     4.349e-05	     0.000e+00
-7.6411e+00		  6.6541e+00	     4.449e-05	     2.236e-06	     3.848e-05	     0.000e+00
-7.6411e+00		  6.7274e+00	     4.050e-05	     2.166e-06	     3.582e-05	     0.000e+00
-7.6411e+00		  6.8007e+00	     3.469e-05	     2.214e-06	     3.069e-05	     0.000e+00
-7.6411e+00		  6.8740e+00	     2.530e-05	     1.320e-06	     2.281e-05	     0.000e+00
-7.6411e+00		  6.9473e+00	     1.797e-05	     9.594e-07	     1.616e-05	     0.000e+00
-7.6411e+00		  7.0205e+00	     1.304e-05	     2.707e-07	     1.243e-05	     0.000e+00
-7.6411e+00		  7.0938e+00	     1.055e-05	     3.137e-07	     9.696e-06	     0.000e+00
-7.6411e+00		  7.1671e+00	     9.154e-06	     4.763e-07	     7.807e-06	     0.000e+00
-7.6411e+00		  7.2404e+00	     7.804e-06	     5.260e-07	     6.463e-06	     0.000e+00
-7.6411e+00		  7.3137e+00	     7.031e-06	     3.182e-07	     6.006e-06	     0.000e+00
-7.6411e+00		  7.3869e+00	     4.535e-06	     4.331e-07	     3.671e-06	     0.000e+00
-7.6411e+00		  7.4602e+00	     1.662e-06	     1.862e-07	     1.432e-06	     0.000e+00
-7.6411e+00		  7.5335e+00	     3.402e-07	     0.000e+00	     3.402e-07	     0.000e+00
-7.6411e+00		  7.6068e+00	     2.459e-08	     0.000e+00	     2.459e-08	     0.000e+00
-7.6411e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.6411e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.5731e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  3.9427e+00	     5.187e-08	     0.000e+00	     5.187e-08	     0.000e+00
-7.5731e+00		  4.0160e+00	     1.532e-07	     0.000e+00	     1.029e-07	     0.000e+00
-7.5731e+00		  4.0893e+00	     8.099e-07	     0.000e+00	     7.841e-07	     0.000e+00
-7.5731e+00		  4.1626e+00	     4.233e-06	     2.807e-08	     3.759e-06	     0.000e+00
-7.5731e+00		  4.2358e+00	     1.336e-05	     2.574e-08	     1.211e-05	     0.000e+00
-7.5731e+00		  4.3091e+00	     3.270e-05	     2.904e-07	     2.971e-05	     0.000e+00
-7.5731e+00		  4.3824e+00	     5.682e-05	     3.811e-07	     5.183e-05	     0.000e+00
-7.5731e+00		  4.4557e+00	     8.123e-05	     7.897e-07	     7.193e-05	     0.000e+00
-7.5731e+00		  4.5290e+00	     9.418e-05	     8.014e-07	     8.411e-05	     0.000e+00
-7.5731e+00		  4.6023e+00	     1.027e-04	     9.625e-07	     9.036e-05	     0.000e+00
-7.5731e+00		  4.6755e+00	     9.899e-05	     5.830e-07	     8.720e-05	     0.000e+00
-7.5731e+00		  4.7488e+00	     9.192e-05	     7.215e-07	     7.895e-05	     0.000e+00
-7.5731e+00		  4.8221e+00	     8.863e-05	     4.831e-07	     7.560e-05	     0.000e+00
-7.5731e+00		  4.8954e+00	     8.763e-05	     4.324e-07	     7.492e-05	     0.000e+00
-7.5731e+00		  4.9687e+00	     8.777e-05	     3.481e-07	     7.519e-05	     0.000e+00
-7.5731e+00		  5.0419e+00	     8.980e-05	     6.387e-07	     7.573e-05	     0.000e+00
-7.5731e+00		  5.1152e+00	     8.628e-05	     5.085e-07	     7.224e-05	     0.000e+00
-7.5731e+00		  5.1885e+00	     8.951e-05	     3.183e-07	     7.515e-05	     0.000e+00
-7.5731e+00		  5.2618e+00	     9.304e-05	     7.249e-07	     7.903e-05	     0.000e+00
-7.5731e+00		  5.3351e+00	     9.757e-05	     5.133e-07	     8.425e-05	     0.000e+00
-7.5731e+00		  5.4083e+00	     9.998e-05	     9.764e-07	     8.480e-05	     0.000e+00
-7.5731e+00		  5.4816e+00	     1.027e-04	     9.613e-07	     8.806e-05	     0.000e+00
-7.5731e+00		  5.5549e+00	     1.084e-04	     9.967e-07	     9.325e-05	     0.000e+00
-7.5731e+00		  5.6282e+00	     1.074e-04	     9.433e-07	     9.381e-05	     0.000e+00
-7.5731e+00		  5.7015e+00	     1.108e-04	     1.299e-06	     9.698e-05	     0.000e+00
-7.5731e+00		  5.7748e+00	     1.095e-04	     1.112e-06	     9.701e-05	     0.000e+00
-7.5731e+00		  5.8480e+00	     1.098e-04	     1.307e-06	     9.620e-05	     0.000e+00
-7.5731e+00		  5.9213e+00	     1.078e-04	     1.504e-06	     9.521e-05	     0.000e+00
-7.5731e+00		  5.9946e+00	     1.080e-04	     1.459e-06	     9.456e-05	     0.000e+00
-7.5731e+00		  6.0679e+00	     1.040e-04	     1.305e-06	     9.067e-05	     0.000e+00
-7.5731e+00		  6.1412e+00	     9.560e-05	     1.579e-06	     8.275e-05	     0.000e+00
-7.5731e+00		  6.2144e+00	     8.948e-05	     1.925e-06	     7.722e-05	     0.000e+00
-7.5731e+00		  6.2877e+00	     8.091e-05	     2.306e-06	     7.069e-05	     0.000e+00
-7.5731e+00		  6.3610e+00	     7.074e-05	     1.922e-06	     6.196e-05	     0.000e+00
-7.5731e+00		  6.4343e+00	     6.556e-05	     2.043e-06	     5.736e-05	     0.000e+00
-7.5731e+00		  6.5076e+00	     5.697e-05	     2.261e-06	     4.944e-05	     0.000e+00
-7.5731e+00		  6.5808e+00	     5.601e-05	     2.873e-06	     4.790e-05	     0.000e+00
-7.5731e+00		  6.6541e+00	     5.207e-05	     2.682e-06	     4.524e-05	     0.000e+00
-7.5731e+00		  6.7274e+00	     4.404e-05	     2.726e-06	     3.881e-05	     0.000e+00
-7.5731e+00		  6.8007e+00	     3.908e-05	     2.161e-06	     3.467e-05	     0.000e+00
-7.5731e+00		  6.8740e+00	     2.790e-05	     1.786e-06	     2.512e-05	     0.000e+00
-7.5731e+00		  6.9473e+00	     1.905e-05	     8.099e-07	     1.755e-05	     0.000e+00
-7.5731e+00		  7.0205e+00	     1.387e-05	     4.054e-07	     1.304e-05	     0.000e+00
-7.5731e+00		  7.0938e+00	     1.154e-05	     4.538e-07	     1.066e-05	     0.000e+00
-7.5731e+00		  7.1671e+00	     1.025e-05	     6.058e-07	     9.082e-06	     0.000e+00
-7.5731e+00		  7.2404e+00	     1.003e-05	     6.458e-07	     8.663e-06	     0.000e+00
-7.5731e+00		  7.3137e+00	     9.017e-06	     5.419e-07	     7.533e-06	     0.000e+00
-7.5731e+00		  7.3869e+00	     5.320e-06	     6.455e-07	     4.298e-06	     0.000e+00
-7.5731e+00		  7.4602e+00	     2.396e-06	     3.753e-07	     2.021e-06	     0.000e+00
-7.5731e+00		  7.5335e+00	     5.404e-07	     5.376e-08	     4.866e-07	     0.000e+00
-7.5731e+00		  7.6068e+00	     2.676e-08	     0.000e+00	     2.676e-08	     0.000e+00
-7.5731e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5731e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.5051e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  4.0160e+00	     2.903e-08	     0.000e+00	     2.903e-08	     0.000e+00
-7.5051e+00		  4.0893e+00	     1.272e-07	     0.000e+00	     1.272e-07	     0.000e+00
-7.5051e+00		  4.1626e+00	     1.021e-06	     0.000e+00	     8.392e-07	     0.000e+00
-7.5051e+00		  4.2358e+00	     5.054e-06	     6.089e-08	     4.776e-06	     0.000e+00
-7.5051e+00		  4.3091e+00	     1.572e-05	     6.033e-08	     1.431e-05	     0.000e+00
-7.5051e+00		  4.3824e+00	     3.603e-05	     2.132e-07	     3.325e-05	     0.000e+00
-7.5051e+00		  4.4557e+00	     6.120e-05	     6.547e-07	     5.644e-05	     0.000e+00
-7.5051e+00		  4.5290e+00	     8.250e-05	     8.358e-07	     7.425e-05	     0.000e+00
-7.5051e+00		  4.6023e+00	     9.641e-05	     7.826e-07	     8.760e-05	     0.000e+00
-7.5051e+00		  4.6755e+00	     9.770e-05	     6.844e-07	     8.689e-05	     0.000e+00
-7.5051e+00		  4.7488e+00	     9.332e-05	     7.448e-07	     8.256e-05	     0.000e+00
-7.5051e+00		  4.8221e+00	     8.712e-05	     5.593e-07	     7.674e-05	     0.000e+00
-7.5051e+00		  4.8954e+00	     8.510e-05	     5.007e-07	     7.421e-05	     0.000e+00
-7.5051e+00		  4.9687e+00	     8.518e-05	     6.927e-07	     7.379e-05	     0.000e+00
-7.5051e+00		  5.0419e+00	     8.371e-05	     6.607e-07	     7.258e-05	     0.000e+00
-7.5051e+00		  5.1152e+00	     8.578e-05	     5.621e-07	     7.412e-05	     0.000e+00
-7.5051e+00		  5.1885e+00	     8.797e-05	     4.640e-07	     7.599e-05	     0.000e+00
-7.5051e+00		  5.2618e+00	     8.731e-05	     4.276e-07	     7.510e-05	     0.000e+00
-7.5051e+00		  5.3351e+00	     9.138e-05	     7.566e-07	     7.930e-05	     0.000e+00
-7.5051e+00		  5.4083e+00	     9.783e-05	     7.533e-07	     8.525e-05	     0.000e+00
-7.5051e+00		  5.4816e+00	     9.768e-05	     8.749e-07	     8.526e-05	     0.000e+00
-7.5051e+00		  5.5549e+00	     1.007e-04	     8.002e-07	     8.733e-05	     0.000e+00
-7.5051e+00		  5.6282e+00	     1.060e-04	     1.267e-06	     9.279e-05	     0.000e+00
-7.5051e+00		  5.7015e+00	     1.064e-04	     1.319e-06	     9.272e-05	     0.000e+00
-7.5051e+00		  5.7748e+00	     1.049e-04	     1.384e-06	     9.241e-05	     0.000e+00
-7.5051e+00		  5.8480e+00	     1.078e-04	     1.734e-06	     9.462e-05	     0.000e+00
-7.5051e+00		  5.9213e+00	     1.101e-04	     1.551e-06	     9.724e-05	     0.000e+00
-7.5051e+00		  5.9946e+00	     1.053e-04	     1.550e-06	     9.299e-05	     0.000e+00
-7.5051e+00		  6.0679e+00	     1.024e-04	     1.329e-06	     8.944e-05	     0.000e+00
-7.5051e+00		  6.1412e+00	     9.878e-05	     2.215e-06	     8.616e-05	     0.000e+00
-7.5051e+00		  6.2144e+00	     9.195e-05	     1.861e-06	     7.989e-05	     0.000e+00
-7.5051e+00		  6.2877e+00	     8.768e-05	     2.196e-06	     7.677e-05	     0.000e+00
-7.5051e+00		  6.3610e+00	     7.385e-05	     1.791e-06	     6.552e-05	     0.000e+00
-7.5051e+00		  6.4343e+00	     6.766e-05	     1.920e-06	     5.978e-05	     0.000e+00
-7.5051e+00		  6.5076e+00	     6.226e-05	     1.781e-06	     5.575e-05	     0.000e+00
-7.5051e+00		  6.5808e+00	     5.792e-05	     3.194e-06	     4.989e-05	     0.000e+00
-7.5051e+00		  6.6541e+00	     5.221e-05	     1.897e-06	     4.632e-05	     0.000e+00
-7.5051e+00		  6.7274e+00	     4.889e-05	     2.871e-06	     4.366e-05	     0.000e+00
-7.5051e+00		  6.8007e+00	     4.266e-05	     2.775e-06	     3.819e-05	     0.000e+00
-7.5051e+00		  6.8740e+00	     2.985e-05	     1.547e-06	     2.705e-05	     0.000e+00
-7.5051e+00		  6.9473e+00	     2.333e-05	     1.098e-06	     2.155e-05	     0.000e+00
-7.5051e+00		  7.0205e+00	     1.477e-05	     5.721e-07	     1.365e-05	     0.000e+00
-7.5051e+00		  7.0938e+00	     1.241e-05	     8.503e-07	     1.140e-05	     0.000e+00
-7.5051e+00		  7.1671e+00	     1.212e-05	     6.970e-07	     1.101e-05	     0.000e+00
-7.5051e+00		  7.2404e+00	     1.150e-05	     5.284e-07	     1.032e-05	     0.000e+00
-7.5051e+00		  7.3137e+00	     1.098e-05	     7.461e-07	     9.136e-06	     0.000e+00
-7.5051e+00		  7.3869e+00	     7.136e-06	     9.424e-07	     5.911e-06	     0.000e+00
-7.5051e+00		  7.4602e+00	     3.197e-06	     5.945e-07	     2.571e-06	     0.000e+00
-7.5051e+00		  7.5335e+00	     7.507e-07	     9.736e-08	     6.534e-07	     0.000e+00
-7.5051e+00		  7.6068e+00	     6.357e-08	     0.000e+00	     6.357e-08	     0.000e+00
-7.5051e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.5051e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.4371e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  4.1626e+00	     2.823e-07	     0.000e+00	     2.823e-07	     0.000e+00
-7.4371e+00		  4.2358e+00	     1.252e-06	     0.000e+00	     1.183e-06	     0.000e+00
-7.4371e+00		  4.3091e+00	     6.573e-06	     0.000e+00	     6.326e-06	     0.000e+00
-7.4371e+00		  4.3824e+00	     1.741e-05	     2.516e-07	     1.614e-05	     0.000e+00
-7.4371e+00		  4.4557e+00	     4.009e-05	     3.527e-07	     3.741e-05	     0.000e+00
-7.4371e+00		  4.5290e+00	     6.805e-05	     4.405e-07	     6.275e-05	     0.000e+00
-7.4371e+00		  4.6023e+00	     8.600e-05	     6.911e-07	     7.993e-05	     0.000e+00
-7.4371e+00		  4.6755e+00	     9.395e-05	     8.363e-07	     8.524e-05	     0.000e+00
-7.4371e+00		  4.7488e+00	     9.328e-05	     7.744e-07	     8.439e-05	     0.000e+00
-7.4371e+00		  4.8221e+00	     8.919e-05	     5.158e-07	     8.023e-05	     0.000e+00
-7.4371e+00		  4.8954e+00	     8.720e-05	     7.681e-07	     7.761e-05	     0.000e+00
-7.4371e+00		  4.9687e+00	     8.212e-05	     2.997e-07	     7.302e-05	     0.000e+00
-7.4371e+00		  5.0419e+00	     8.357e-05	     5.448e-07	     7.408e-05	     0.000e+00
-7.4371e+00		  5.1152e+00	     8.512e-05	     2.921e-07	     7.515e-05	     0.000e+00
-7.4371e+00		  5.1885e+00	     8.630e-05	     4.523e-07	     7.481e-05	     0.000e+00
-7.4371e+00		  5.2618e+00	     8.672e-05	     5.580e-07	     7.572e-05	     0.000e+00
-7.4371e+00		  5.3351e+00	     8.445e-05	     8.374e-07	     7.432e-05	     0.000e+00
-7.4371e+00		  5.4083e+00	     8.786e-05	     7.957e-07	     7.697e-05	     0.000e+00
-7.4371e+00		  5.4816e+00	     9.045e-05	     9.762e-07	     7.871e-05	     0.000e+00
-7.4371e+00		  5.5549e+00	     9.912e-05	     1.095e-06	     8.738e-05	     0.000e+00
-7.4371e+00		  5.6282e+00	     1.009e-04	     1.158e-06	     8.937e-05	     0.000e+00
-7.4371e+00		  5.7015e+00	     1.026e-04	     1.166e-06	     9.206e-05	     0.000e+00
-7.4371e+00		  5.7748e+00	     1.030e-04	     1.465e-06	     9.202e-05	     0.000e+00
-7.4371e+00		  5.8480e+00	     1.076e-04	     1.560e-06	     9.559e-05	     0.000e+00
-7.4371e+00		  5.9213e+00	     1.061e-04	     1.552e-06	     9.375e-05	     0.000e+00
-7.4371e+00		  5.9946e+00	     1.094e-04	     1.681e-06	     9.683e-05	     0.000e+00
-7.4371e+00		  6.0679e+00	     1.017e-04	     1.473e-06	     9.060e-05	     0.000e+00
-7.4371e+00		  6.1412e+00	     9.996e-05	     2.370e-06	     8.773e-05	     0.000e+00
-7.4371e+00		  6.2144e+00	     9.415e-05	     2.384e-06	     8.307e-05	     0.000e+00
-7.4371e+00		  6.2877e+00	     8.560e-05	     2.190e-06	     7.528e-05	     0.000e+00
-7.4371e+00		  6.3610e+00	     7.884e-05	     2.371e-06	     7.073e-05	     0.000e+00
-7.4371e+00		  6.4343e+00	     6.762e-05	     2.437e-06	     6.009e-05	     0.000e+00
-7.4371e+00		  6.5076e+00	     6.716e-05	     2.481e-06	     5.925e-05	     0.000e+00
-7.4371e+00		  6.5808e+00	     5.952e-05	     2.989e-06	     5.239e-05	     0.000e+00
-7.4371e+00		  6.6541e+00	     5.803e-05	     3.103e-06	     5.079e-05	     0.000e+00
-7.4371e+00		  6.7274e+00	     5.319e-05	     3.507e-06	     4.648e-05	     0.000e+00
-7.4371e+00		  6.8007e+00	     4.423e-05	     3.502e-06	     3.934e-05	     0.000e+00
-7.4371e+00		  6.8740e+00	     3.478e-05	     2.185e-06	     3.176e-05	     0.000e+00
-7.4371e+00		  6.9473e+00	     2.568e-05	     1.496e-06	     2.344e-05	     0.000e+00
-7.4371e+00		  7.0205e+00	     1.775e-05	     5.926e-07	     1.676e-05	     0.000e+00
-7.4371e+00		  7.0938e+00	     1.350e-05	     5.816e-07	     1.280e-05	     0.000e+00
-7.4371e+00		  7.1671e+00	     1.323e-05	     6.325e-07	     1.234e-05	     0.000e+00
-7.4371e+00		  7.2404e+00	     1.466e-05	     7.507e-07	     1.333e-05	     0.000e+00
-7.4371e+00		  7.3137e+00	     1.215e-05	     1.132e-06	     1.003e-05	     0.000e+00
-7.4371e+00		  7.3869e+00	     7.481e-06	     8.100e-07	     6.423e-06	     0.000e+00
-7.4371e+00		  7.4602e+00	     3.193e-06	     8.040e-07	     2.320e-06	     0.000e+00
-7.4371e+00		  7.5335e+00	     9.132e-07	     7.037e-08	     8.067e-07	     0.000e+00
-7.4371e+00		  7.6068e+00	     1.084e-07	     0.000e+00	     1.084e-07	     0.000e+00
-7.4371e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.4371e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.3690e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  4.0160e+00	     4.113e-08	     0.000e+00	     4.113e-08	     0.000e+00
-7.3690e+00		  4.0893e+00	     4.437e-08	     0.000e+00	     4.437e-08	     0.000e+00
-7.3690e+00		  4.1626e+00	     4.004e-08	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  4.2358e+00	     5.014e-07	     0.000e+00	     3.799e-07	     0.000e+00
-7.3690e+00		  4.3091e+00	     2.529e-06	     0.000e+00	     2.361e-06	     0.000e+00
-7.3690e+00		  4.3824e+00	     8.136e-06	     1.264e-07	     7.805e-06	     0.000e+00
-7.3690e+00		  4.4557e+00	     2.089e-05	     1.252e-07	     1.993e-05	     0.000e+00
-7.3690e+00		  4.5290e+00	     4.645e-05	     7.215e-07	     4.400e-05	     0.000e+00
-7.3690e+00		  4.6023e+00	     7.318e-05	     7.282e-07	     6.883e-05	     0.000e+00
-7.3690e+00		  4.6755e+00	     9.118e-05	     1.000e-06	     8.500e-05	     0.000e+00
-7.3690e+00		  4.7488e+00	     9.880e-05	     8.190e-07	     9.188e-05	     0.000e+00
-7.3690e+00		  4.8221e+00	     9.311e-05	     7.606e-07	     8.579e-05	     0.000e+00
-7.3690e+00		  4.8954e+00	     8.763e-05	     6.365e-07	     8.007e-05	     0.000e+00
-7.3690e+00		  4.9687e+00	     8.449e-05	     7.728e-07	     7.607e-05	     0.000e+00
-7.3690e+00		  5.0419e+00	     8.387e-05	     8.488e-07	     7.532e-05	     0.000e+00
-7.3690e+00		  5.1152e+00	     8.745e-05	     7.238e-07	     7.885e-05	     0.000e+00
-7.3690e+00		  5.1885e+00	     8.502e-05	     5.219e-07	     7.581e-05	     0.000e+00
-7.3690e+00		  5.2618e+00	     8.511e-05	     6.441e-07	     7.605e-05	     0.000e+00
-7.3690e+00		  5.3351e+00	     8.334e-05	     7.777e-07	     7.531e-05	     0.000e+00
-7.3690e+00		  5.4083e+00	     8.521e-05	     1.073e-06	     7.501e-05	     0.000e+00
-7.3690e+00		  5.4816e+00	     9.017e-05	     7.661e-07	     7.960e-05	     0.000e+00
-7.3690e+00		  5.5549e+00	     9.085e-05	     8.538e-07	     8.162e-05	     0.000e+00
-7.3690e+00		  5.6282e+00	     9.443e-05	     8.095e-07	     8.513e-05	     0.000e+00
-7.3690e+00		  5.7015e+00	     1.001e-04	     1.064e-06	     8.916e-05	     0.000e+00
-7.3690e+00		  5.7748e+00	     1.028e-04	     1.738e-06	     9.233e-05	     0.000e+00
-7.3690e+00		  5.8480e+00	     1.023e-04	     1.620e-06	     9.118e-05	     0.000e+00
-7.3690e+00		  5.9213e+00	     1.035e-04	     1.647e-06	     9.213e-05	     0.000e+00
-7.3690e+00		  5.9946e+00	     1.036e-04	     1.627e-06	     9.256e-05	     0.000e+00
-7.3690e+00		  6.0679e+00	     1.041e-04	     2.043e-06	     9.266e-05	     0.000e+00
-7.3690e+00		  6.1412e+00	     1.009e-04	     1.941e-06	     9.060e-05	     0.000e+00
-7.3690e+00		  6.2144e+00	     9.738e-05	     2.569e-06	     8.636e-05	     0.000e+00
-7.3690e+00		  6.2877e+00	     8.867e-05	     2.123e-06	     8.002e-05	     0.000e+00
-7.3690e+00		  6.3610e+00	     8.254e-05	     2.168e-06	     7.486e-05	     0.000e+00
-7.3690e+00		  6.4343e+00	     7.622e-05	     2.863e-06	     6.892e-05	     0.000e+00
-7.3690e+00		  6.5076e+00	     6.859e-05	     2.475e-06	     6.080e-05	     0.000e+00
-7.3690e+00		  6.5808e+00	     6.215e-05	     2.552e-06	     5.470e-05	     0.000e+00
-7.3690e+00		  6.6541e+00	     6.017e-05	     3.852e-06	     5.281e-05	     0.000e+00
-7.3690e+00		  6.7274e+00	     5.505e-05	     3.412e-06	     4.871e-05	     0.000e+00
-7.3690e+00		  6.8007e+00	     4.761e-05	     3.432e-06	     4.234e-05	     0.000e+00
-7.3690e+00		  6.8740e+00	     3.693e-05	     2.591e-06	     3.333e-05	     0.000e+00
-7.3690e+00		  6.9473e+00	     2.725e-05	     1.457e-06	     2.498e-05	     0.000e+00
-7.3690e+00		  7.0205e+00	     2.094e-05	     1.579e-06	     1.880e-05	     0.000e+00
-7.3690e+00		  7.0938e+00	     1.747e-05	     6.823e-07	     1.661e-05	     0.000e+00
-7.3690e+00		  7.1671e+00	     1.582e-05	     9.396e-07	     1.471e-05	     0.000e+00
-7.3690e+00		  7.2404e+00	     1.516e-05	     7.597e-07	     1.393e-05	     0.000e+00
-7.3690e+00		  7.3137e+00	     1.284e-05	     1.452e-06	     1.078e-05	     0.000e+00
-7.3690e+00		  7.3869e+00	     9.160e-06	     1.390e-06	     7.596e-06	     0.000e+00
-7.3690e+00		  7.4602e+00	     3.596e-06	     7.666e-07	     2.747e-06	     0.000e+00
-7.3690e+00		  7.5335e+00	     9.896e-07	     2.083e-07	     7.813e-07	     0.000e+00
-7.3690e+00		  7.6068e+00	     1.724e-07	     0.000e+00	     1.724e-07	     0.000e+00
-7.3690e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3690e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.3010e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  4.1626e+00	     5.018e-08	     0.000e+00	     5.018e-08	     0.000e+00
-7.3010e+00		  4.2358e+00	     5.015e-08	     0.000e+00	     5.015e-08	     0.000e+00
-7.3010e+00		  4.3091e+00	     5.373e-07	     0.000e+00	     5.373e-07	     0.000e+00
-7.3010e+00		  4.3824e+00	     2.477e-06	     0.000e+00	     2.430e-06	     0.000e+00
-7.3010e+00		  4.4557e+00	     9.518e-06	     9.308e-08	     8.982e-06	     0.000e+00
-7.3010e+00		  4.5290e+00	     2.704e-05	     2.983e-07	     2.553e-05	     0.000e+00
-7.3010e+00		  4.6023e+00	     5.235e-05	     4.908e-07	     5.012e-05	     0.000e+00
-7.3010e+00		  4.6755e+00	     7.882e-05	     7.035e-07	     7.563e-05	     0.000e+00
-7.3010e+00		  4.7488e+00	     9.756e-05	     6.970e-07	     9.158e-05	     0.000e+00
-7.3010e+00		  4.8221e+00	     1.004e-04	     8.523e-07	     9.338e-05	     0.000e+00
-7.3010e+00		  4.8954e+00	     8.839e-05	     7.052e-07	     8.172e-05	     0.000e+00
-7.3010e+00		  4.9687e+00	     8.813e-05	     8.818e-07	     8.064e-05	     0.000e+00
-7.3010e+00		  5.0419e+00	     8.373e-05	     6.081e-07	     7.679e-05	     0.000e+00
-7.3010e+00		  5.1152e+00	     8.663e-05	     7.476e-07	     7.791e-05	     0.000e+00
-7.3010e+00		  5.1885e+00	     8.500e-05	     6.480e-07	     7.651e-05	     0.000e+00
-7.3010e+00		  5.2618e+00	     7.822e-05	     6.410e-07	     7.053e-05	     0.000e+00
-7.3010e+00		  5.3351e+00	     8.240e-05	     5.516e-07	     7.493e-05	     0.000e+00
-7.3010e+00		  5.4083e+00	     8.161e-05	     7.860e-07	     7.378e-05	     0.000e+00
-7.3010e+00		  5.4816e+00	     8.781e-05	     8.371e-07	     7.864e-05	     0.000e+00
-7.3010e+00		  5.5549e+00	     8.338e-05	     9.543e-07	     7.526e-05	     0.000e+00
-7.3010e+00		  5.6282e+00	     9.328e-05	     1.007e-06	     8.461e-05	     0.000e+00
-7.3010e+00		  5.7015e+00	     9.657e-05	     1.193e-06	     8.723e-05	     0.000e+00
-7.3010e+00		  5.7748e+00	     9.544e-05	     1.743e-06	     8.693e-05	     0.000e+00
-7.3010e+00		  5.8480e+00	     9.832e-05	     1.290e-06	     8.907e-05	     0.000e+00
-7.3010e+00		  5.9213e+00	     1.045e-04	     2.621e-06	     9.376e-05	     0.000e+00
-7.3010e+00		  5.9946e+00	     1.011e-04	     2.496e-06	     8.984e-05	     0.000e+00
-7.3010e+00		  6.0679e+00	     9.994e-05	     2.003e-06	     8.975e-05	     0.000e+00
-7.3010e+00		  6.1412e+00	     9.670e-05	     2.418e-06	     8.691e-05	     0.000e+00
-7.3010e+00		  6.2144e+00	     1.017e-04	     2.608e-06	     8.992e-05	     0.000e+00
-7.3010e+00		  6.2877e+00	     9.104e-05	     2.132e-06	     8.267e-05	     0.000e+00
-7.3010e+00		  6.3610e+00	     8.368e-05	     2.159e-06	     7.566e-05	     0.000e+00
-7.3010e+00		  6.4343e+00	     7.774e-05	     2.915e-06	     6.954e-05	     0.000e+00
-7.3010e+00		  6.5076e+00	     6.878e-05	     2.997e-06	     6.196e-05	     0.000e+00
-7.3010e+00		  6.5808e+00	     6.158e-05	     2.828e-06	     5.521e-05	     0.000e+00
-7.3010e+00		  6.6541e+00	     6.303e-05	     3.562e-06	     5.579e-05	     0.000e+00
-7.3010e+00		  6.7274e+00	     5.985e-05	     3.872e-06	     5.310e-05	     0.000e+00
-7.3010e+00		  6.8007e+00	     5.062e-05	     3.746e-06	     4.544e-05	     0.000e+00
-7.3010e+00		  6.8740e+00	     4.159e-05	     2.804e-06	     3.828e-05	     0.000e+00
-7.3010e+00		  6.9473e+00	     3.179e-05	     2.288e-06	     2.910e-05	     0.000e+00
-7.3010e+00		  7.0205e+00	     2.335e-05	     1.182e-06	     2.157e-05	     0.000e+00
-7.3010e+00		  7.0938e+00	     1.803e-05	     1.159e-06	     1.651e-05	     0.000e+00
-7.3010e+00		  7.1671e+00	     1.596e-05	     1.216e-06	     1.464e-05	     0.000e+00
-7.3010e+00		  7.2404e+00	     1.362e-05	     1.412e-06	     1.171e-05	     0.000e+00
-7.3010e+00		  7.3137e+00	     1.477e-05	     1.519e-06	     1.289e-05	     0.000e+00
-7.3010e+00		  7.3869e+00	     8.203e-06	     1.268e-06	     6.629e-06	     0.000e+00
-7.3010e+00		  7.4602e+00	     4.143e-06	     7.496e-07	     3.394e-06	     0.000e+00
-7.3010e+00		  7.5335e+00	     1.794e-06	     3.931e-07	     1.401e-06	     0.000e+00
-7.3010e+00		  7.6068e+00	     3.086e-07	     0.000e+00	     3.086e-07	     0.000e+00
-7.3010e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.3010e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.2330e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  4.3091e+00	     2.830e-07	     0.000e+00	     2.830e-07	     0.000e+00
-7.2330e+00		  4.3824e+00	     1.285e-06	     0.000e+00	     1.285e-06	     0.000e+00
-7.2330e+00		  4.4557e+00	     3.170e-06	     5.638e-08	     2.998e-06	     0.000e+00
-7.2330e+00		  4.5290e+00	     1.167e-05	     1.146e-07	     1.139e-05	     0.000e+00
-7.2330e+00		  4.6023e+00	     3.101e-05	     3.583e-07	     2.915e-05	     0.000e+00
-7.2330e+00		  4.6755e+00	     5.729e-05	     4.814e-07	     5.484e-05	     0.000e+00
-7.2330e+00		  4.7488e+00	     8.665e-05	     1.036e-06	     8.263e-05	     0.000e+00
-7.2330e+00		  4.8221e+00	     9.717e-05	     1.359e-06	     9.270e-05	     0.000e+00
-7.2330e+00		  4.8954e+00	     9.735e-05	     8.640e-07	     9.115e-05	     0.000e+00
-7.2330e+00		  4.9687e+00	     9.211e-05	     8.220e-07	     8.555e-05	     0.000e+00
-7.2330e+00		  5.0419e+00	     8.565e-05	     5.128e-07	     8.003e-05	     0.000e+00
-7.2330e+00		  5.1152e+00	     8.343e-05	     5.218e-07	     7.668e-05	     0.000e+00
-7.2330e+00		  5.1885e+00	     8.248e-05	     6.923e-07	     7.661e-05	     0.000e+00
-7.2330e+00		  5.2618e+00	     8.359e-05	     4.643e-07	     7.692e-05	     0.000e+00
-7.2330e+00		  5.3351e+00	     8.276e-05	     8.178e-07	     7.588e-05	     0.000e+00
-7.2330e+00		  5.4083e+00	     8.072e-05	     1.004e-06	     7.350e-05	     0.000e+00
-7.2330e+00		  5.4816e+00	     8.335e-05	     1.116e-06	     7.675e-05	     0.000e+00
-7.2330e+00		  5.5549e+00	     8.264e-05	     1.004e-06	     7.595e-05	     0.000e+00
-7.2330e+00		  5.6282e+00	     8.944e-05	     8.704e-07	     8.112e-05	     0.000e+00
-7.2330e+00		  5.7015e+00	     9.019e-05	     1.056e-06	     8.292e-05	     0.000e+00
-7.2330e+00		  5.7748e+00	     9.327e-05	     1.696e-06	     8.555e-05	     0.000e+00
-7.2330e+00		  5.8480e+00	     9.260e-05	     1.697e-06	     8.423e-05	     0.000e+00
-7.2330e+00		  5.9213e+00	     9.621e-05	     1.908e-06	     8.814e-05	     0.000e+00
-7.2330e+00		  5.9946e+00	     9.790e-05	     2.298e-06	     8.792e-05	     0.000e+00
-7.2330e+00		  6.0679e+00	     9.365e-05	     1.848e-06	     8.539e-05	     0.000e+00
-7.2330e+00		  6.1412e+00	     9.806e-05	     2.974e-06	     8.748e-05	     0.000e+00
-7.2330e+00		  6.2144e+00	     9.947e-05	     2.347e-06	     9.023e-05	     0.000e+00
-7.2330e+00		  6.2877e+00	     9.732e-05	     2.487e-06	     8.875e-05	     0.000e+00
-7.2330e+00		  6.3610e+00	     9.058e-05	     3.012e-06	     8.222e-05	     0.000e+00
-7.2330e+00		  6.4343e+00	     8.172e-05	     3.002e-06	     7.394e-05	     0.000e+00
-7.2330e+00		  6.5076e+00	     7.556e-05	     3.355e-06	     6.823e-05	     0.000e+00
-7.2330e+00		  6.5808e+00	     6.722e-05	     2.981e-06	     6.102e-05	     0.000e+00
-7.2330e+00		  6.6541e+00	     6.750e-05	     4.926e-06	     5.914e-05	     0.000e+00
-7.2330e+00		  6.7274e+00	     6.568e-05	     5.018e-06	     5.826e-05	     0.000e+00
-7.2330e+00		  6.8007e+00	     5.739e-05	     2.932e-06	     5.318e-05	     0.000e+00
-7.2330e+00		  6.8740e+00	     4.677e-05	     2.622e-06	     4.339e-05	     0.000e+00
-7.2330e+00		  6.9473e+00	     3.560e-05	     2.995e-06	     3.203e-05	     0.000e+00
-7.2330e+00		  7.0205e+00	     2.528e-05	     2.573e-06	     2.253e-05	     0.000e+00
-7.2330e+00		  7.0938e+00	     1.991e-05	     1.579e-06	     1.810e-05	     0.000e+00
-7.2330e+00		  7.1671e+00	     1.728e-05	     1.113e-06	     1.599e-05	     0.000e+00
-7.2330e+00		  7.2404e+00	     1.605e-05	     1.726e-06	     1.380e-05	     0.000e+00
-7.2330e+00		  7.3137e+00	     1.490e-05	     1.719e-06	     1.271e-05	     0.000e+00
-7.2330e+00		  7.3869e+00	     1.006e-05	     1.174e-06	     8.644e-06	     0.000e+00
-7.2330e+00		  7.4602e+00	     5.803e-06	     6.483e-07	     5.155e-06	     0.000e+00
-7.2330e+00		  7.5335e+00	     2.752e-06	     4.154e-07	     2.223e-06	     0.000e+00
-7.2330e+00		  7.6068e+00	     2.358e-07	     0.000e+00	     2.358e-07	     0.000e+00
-7.2330e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.2330e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.1649e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  4.2358e+00	     6.515e-08	     0.000e+00	     6.515e-08	     0.000e+00
-7.1649e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  4.3824e+00	     6.113e-07	     0.000e+00	     6.113e-07	     0.000e+00
-7.1649e+00		  4.4557e+00	     1.969e-06	     0.000e+00	     1.904e-06	     0.000e+00
-7.1649e+00		  4.5290e+00	     5.655e-06	     1.375e-07	     5.386e-06	     0.000e+00
-7.1649e+00		  4.6023e+00	     1.711e-05	     7.139e-08	     1.670e-05	     0.000e+00
-7.1649e+00		  4.6755e+00	     3.766e-05	     1.447e-07	     3.650e-05	     0.000e+00
-7.1649e+00		  4.7488e+00	     6.598e-05	     8.715e-07	     6.321e-05	     0.000e+00
-7.1649e+00		  4.8221e+00	     9.502e-05	     8.195e-07	     9.183e-05	     0.000e+00
-7.1649e+00		  4.8954e+00	     1.016e-04	     5.363e-07	     9.661e-05	     0.000e+00
-7.1649e+00		  4.9687e+00	     9.910e-05	     6.198e-07	     9.476e-05	     0.000e+00
-7.1649e+00		  5.0419e+00	     9.456e-05	     5.421e-07	     8.874e-05	     0.000e+00
-7.1649e+00		  5.1152e+00	     8.824e-05	     6.810e-07	     8.250e-05	     0.000e+00
-7.1649e+00		  5.1885e+00	     8.240e-05	     8.928e-07	     7.635e-05	     0.000e+00
-7.1649e+00		  5.2618e+00	     8.079e-05	     8.939e-07	     7.448e-05	     0.000e+00
-7.1649e+00		  5.3351e+00	     7.714e-05	     1.143e-06	     7.083e-05	     0.000e+00
-7.1649e+00		  5.4083e+00	     8.288e-05	     6.159e-07	     7.660e-05	     0.000e+00
-7.1649e+00		  5.4816e+00	     8.173e-05	     1.017e-06	     7.515e-05	     0.000e+00
-7.1649e+00		  5.5549e+00	     8.428e-05	     8.214e-07	     7.789e-05	     0.000e+00
-7.1649e+00		  5.6282e+00	     8.487e-05	     1.394e-06	     7.644e-05	     0.000e+00
-7.1649e+00		  5.7015e+00	     8.803e-05	     9.039e-07	     8.139e-05	     0.000e+00
-7.1649e+00		  5.7748e+00	     9.083e-05	     1.118e-06	     8.489e-05	     0.000e+00
-7.1649e+00		  5.8480e+00	     9.316e-05	     1.766e-06	     8.547e-05	     0.000e+00
-7.1649e+00		  5.9213e+00	     9.245e-05	     1.928e-06	     8.307e-05	     0.000e+00
-7.1649e+00		  5.9946e+00	     8.707e-05	     1.800e-06	     8.052e-05	     0.000e+00
-7.1649e+00		  6.0679e+00	     9.344e-05	     2.922e-06	     8.510e-05	     0.000e+00
-7.1649e+00		  6.1412e+00	     9.603e-05	     2.520e-06	     8.833e-05	     0.000e+00
-7.1649e+00		  6.2144e+00	     9.395e-05	     2.548e-06	     8.494e-05	     0.000e+00
-7.1649e+00		  6.2877e+00	     8.800e-05	     2.891e-06	     7.933e-05	     0.000e+00
-7.1649e+00		  6.3610e+00	     8.881e-05	     3.225e-06	     8.019e-05	     0.000e+00
-7.1649e+00		  6.4343e+00	     8.008e-05	     3.197e-06	     7.287e-05	     0.000e+00
-7.1649e+00		  6.5076e+00	     7.586e-05	     3.654e-06	     6.812e-05	     0.000e+00
-7.1649e+00		  6.5808e+00	     7.095e-05	     3.639e-06	     6.368e-05	     0.000e+00
-7.1649e+00		  6.6541e+00	     6.763e-05	     4.076e-06	     6.073e-05	     0.000e+00
-7.1649e+00		  6.7274e+00	     6.702e-05	     5.787e-06	     5.847e-05	     0.000e+00
-7.1649e+00		  6.8007e+00	     5.811e-05	     4.508e-06	     5.266e-05	     0.000e+00
-7.1649e+00		  6.8740e+00	     4.870e-05	     2.738e-06	     4.528e-05	     0.000e+00
-7.1649e+00		  6.9473e+00	     4.011e-05	     3.125e-06	     3.644e-05	     0.000e+00
-7.1649e+00		  7.0205e+00	     3.047e-05	     3.176e-06	     2.683e-05	     0.000e+00
-7.1649e+00		  7.0938e+00	     2.262e-05	     1.832e-06	     2.072e-05	     0.000e+00
-7.1649e+00		  7.1671e+00	     1.942e-05	     1.628e-06	     1.772e-05	     0.000e+00
-7.1649e+00		  7.2404e+00	     1.769e-05	     2.748e-06	     1.466e-05	     0.000e+00
-7.1649e+00		  7.3137e+00	     1.366e-05	     1.518e-06	     1.200e-05	     0.000e+00
-7.1649e+00		  7.3869e+00	     1.140e-05	     1.160e-06	     1.004e-05	     0.000e+00
-7.1649e+00		  7.4602e+00	     6.899e-06	     1.149e-06	     5.544e-06	     0.000e+00
-7.1649e+00		  7.5335e+00	     3.422e-06	     6.084e-07	     2.747e-06	     0.000e+00
-7.1649e+00		  7.6068e+00	     6.261e-07	     0.000e+00	     6.261e-07	     0.000e+00
-7.1649e+00		  7.6801e+00	     1.333e-07	     0.000e+00	     1.333e-07	     0.000e+00
-7.1649e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.1649e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.0969e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  4.3824e+00	     7.959e-08	     0.000e+00	     7.959e-08	     0.000e+00
-7.0969e+00		  4.4557e+00	     6.198e-07	     0.000e+00	     6.198e-07	     0.000e+00
-7.0969e+00		  4.5290e+00	     1.751e-06	     0.000e+00	     1.751e-06	     0.000e+00
-7.0969e+00		  4.6023e+00	     6.830e-06	     0.000e+00	     6.674e-06	     0.000e+00
-7.0969e+00		  4.6755e+00	     1.863e-05	     2.286e-07	     1.800e-05	     0.000e+00
-7.0969e+00		  4.7488e+00	     4.026e-05	     4.603e-07	     3.948e-05	     0.000e+00
-7.0969e+00		  4.8221e+00	     7.179e-05	     8.165e-07	     6.952e-05	     0.000e+00
-7.0969e+00		  4.8954e+00	     1.054e-04	     9.609e-07	     1.030e-04	     0.000e+00
-7.0969e+00		  4.9687e+00	     1.046e-04	     8.728e-07	     1.005e-04	     0.000e+00
-7.0969e+00		  5.0419e+00	     9.718e-05	     3.335e-07	     9.430e-05	     0.000e+00
-7.0969e+00		  5.1152e+00	     9.073e-05	     8.630e-07	     8.665e-05	     0.000e+00
-7.0969e+00		  5.1885e+00	     9.033e-05	     8.012e-07	     8.522e-05	     0.000e+00
-7.0969e+00		  5.2618e+00	     8.440e-05	     8.022e-07	     7.937e-05	     0.000e+00
-7.0969e+00		  5.3351e+00	     8.228e-05	     9.672e-07	     7.779e-05	     0.000e+00
-7.0969e+00		  5.4083e+00	     8.385e-05	     6.522e-07	     7.946e-05	     0.000e+00
-7.0969e+00		  5.4816e+00	     8.590e-05	     1.184e-06	     8.080e-05	     0.000e+00
-7.0969e+00		  5.5549e+00	     8.548e-05	     6.559e-07	     8.069e-05	     0.000e+00
-7.0969e+00		  5.6282e+00	     8.018e-05	     1.080e-06	     7.485e-05	     0.000e+00
-7.0969e+00		  5.7015e+00	     8.331e-05	     7.150e-07	     7.681e-05	     0.000e+00
-7.0969e+00		  5.7748e+00	     9.763e-05	     1.618e-06	     8.945e-05	     0.000e+00
-7.0969e+00		  5.8480e+00	     9.509e-05	     1.906e-06	     8.710e-05	     0.000e+00
-7.0969e+00		  5.9213e+00	     9.254e-05	     2.125e-06	     8.504e-05	     0.000e+00
-7.0969e+00		  5.9946e+00	     9.409e-05	     1.215e-06	     8.741e-05	     0.000e+00
-7.0969e+00		  6.0679e+00	     9.121e-05	     1.906e-06	     8.354e-05	     0.000e+00
-7.0969e+00		  6.1412e+00	     9.395e-05	     1.590e-06	     8.772e-05	     0.000e+00
-7.0969e+00		  6.2144e+00	     9.663e-05	     3.608e-06	     8.814e-05	     0.000e+00
-7.0969e+00		  6.2877e+00	     9.084e-05	     3.695e-06	     8.206e-05	     0.000e+00
-7.0969e+00		  6.3610e+00	     8.875e-05	     2.011e-06	     8.245e-05	     0.000e+00
-7.0969e+00		  6.4343e+00	     8.137e-05	     4.648e-06	     7.309e-05	     0.000e+00
-7.0969e+00		  6.5076e+00	     7.836e-05	     4.425e-06	     7.017e-05	     0.000e+00
-7.0969e+00		  6.5808e+00	     7.634e-05	     3.846e-06	     6.938e-05	     0.000e+00
-7.0969e+00		  6.6541e+00	     7.159e-05	     4.129e-06	     6.399e-05	     0.000e+00
-7.0969e+00		  6.7274e+00	     7.018e-05	     6.036e-06	     6.200e-05	     0.000e+00
-7.0969e+00		  6.8007e+00	     6.644e-05	     3.942e-06	     6.135e-05	     0.000e+00
-7.0969e+00		  6.8740e+00	     5.260e-05	     3.026e-06	     4.902e-05	     0.000e+00
-7.0969e+00		  6.9473e+00	     4.418e-05	     3.410e-06	     4.068e-05	     0.000e+00
-7.0969e+00		  7.0205e+00	     3.615e-05	     3.704e-06	     3.212e-05	     0.000e+00
-7.0969e+00		  7.0938e+00	     2.387e-05	     2.555e-06	     2.124e-05	     0.000e+00
-7.0969e+00		  7.1671e+00	     1.948e-05	     1.355e-06	     1.812e-05	     0.000e+00
-7.0969e+00		  7.2404e+00	     1.464e-05	     1.991e-06	     1.265e-05	     0.000e+00
-7.0969e+00		  7.3137e+00	     1.594e-05	     1.698e-06	     1.424e-05	     0.000e+00
-7.0969e+00		  7.3869e+00	     1.459e-05	     8.831e-07	     1.355e-05	     0.000e+00
-7.0969e+00		  7.4602e+00	     8.385e-06	     1.433e-06	     6.868e-06	     0.000e+00
-7.0969e+00		  7.5335e+00	     3.890e-06	     8.629e-07	     3.027e-06	     0.000e+00
-7.0969e+00		  7.6068e+00	     2.222e-06	     1.609e-07	     2.061e-06	     0.000e+00
-7.0969e+00		  7.6801e+00	     7.852e-08	     0.000e+00	     7.852e-08	     0.000e+00
-7.0969e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0969e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-7.0289e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  4.4557e+00	     3.821e-07	     0.000e+00	     3.821e-07	     0.000e+00
-7.0289e+00		  4.5290e+00	     1.821e-06	     0.000e+00	     1.729e-06	     0.000e+00
-7.0289e+00		  4.6023e+00	     3.608e-06	     9.525e-08	     3.425e-06	     0.000e+00
-7.0289e+00		  4.6755e+00	     9.549e-06	     2.845e-07	     8.879e-06	     0.000e+00
-7.0289e+00		  4.7488e+00	     1.724e-05	     9.652e-08	     1.687e-05	     0.000e+00
-7.0289e+00		  4.8221e+00	     4.281e-05	     3.592e-07	     4.188e-05	     0.000e+00
-7.0289e+00		  4.8954e+00	     6.542e-05	     3.749e-07	     6.376e-05	     0.000e+00
-7.0289e+00		  4.9687e+00	     9.921e-05	     9.319e-07	     9.623e-05	     0.000e+00
-7.0289e+00		  5.0419e+00	     1.107e-04	     9.392e-07	     1.067e-04	     0.000e+00
-7.0289e+00		  5.1152e+00	     1.041e-04	     5.739e-07	     9.979e-05	     0.000e+00
-7.0289e+00		  5.1885e+00	     9.592e-05	     4.566e-07	     9.257e-05	     0.000e+00
-7.0289e+00		  5.2618e+00	     8.606e-05	     7.435e-07	     8.212e-05	     0.000e+00
-7.0289e+00		  5.3351e+00	     9.006e-05	     8.245e-07	     8.483e-05	     0.000e+00
-7.0289e+00		  5.4083e+00	     8.302e-05	     7.442e-07	     7.900e-05	     0.000e+00
-7.0289e+00		  5.4816e+00	     8.579e-05	     1.510e-06	     8.038e-05	     0.000e+00
-7.0289e+00		  5.5549e+00	     8.161e-05	     1.388e-06	     7.655e-05	     0.000e+00
-7.0289e+00		  5.6282e+00	     8.631e-05	     1.021e-06	     8.117e-05	     0.000e+00
-7.0289e+00		  5.7015e+00	     9.358e-05	     1.200e-06	     8.727e-05	     0.000e+00
-7.0289e+00		  5.7748e+00	     8.532e-05	     1.233e-06	     7.935e-05	     0.000e+00
-7.0289e+00		  5.8480e+00	     9.023e-05	     1.797e-06	     8.386e-05	     0.000e+00
-7.0289e+00		  5.9213e+00	     8.975e-05	     2.560e-06	     8.370e-05	     0.000e+00
-7.0289e+00		  5.9946e+00	     9.259e-05	     2.512e-06	     8.624e-05	     0.000e+00
-7.0289e+00		  6.0679e+00	     9.231e-05	     1.505e-06	     8.633e-05	     0.000e+00
-7.0289e+00		  6.1412e+00	     8.582e-05	     1.981e-06	     7.938e-05	     0.000e+00
-7.0289e+00		  6.2144e+00	     9.476e-05	     4.655e-06	     8.539e-05	     0.000e+00
-7.0289e+00		  6.2877e+00	     8.735e-05	     2.628e-06	     8.081e-05	     0.000e+00
-7.0289e+00		  6.3610e+00	     8.555e-05	     3.541e-06	     7.746e-05	     0.000e+00
-7.0289e+00		  6.4343e+00	     8.161e-05	     2.519e-06	     7.557e-05	     0.000e+00
-7.0289e+00		  6.5076e+00	     8.170e-05	     4.029e-06	     7.462e-05	     0.000e+00
-7.0289e+00		  6.5808e+00	     7.241e-05	     3.099e-06	     6.634e-05	     0.000e+00
-7.0289e+00		  6.6541e+00	     7.027e-05	     6.167e-06	     6.208e-05	     0.000e+00
-7.0289e+00		  6.7274e+00	     7.167e-05	     7.194e-06	     6.260e-05	     0.000e+00
-7.0289e+00		  6.8007e+00	     6.608e-05	     5.306e-06	     5.946e-05	     0.000e+00
-7.0289e+00		  6.8740e+00	     5.949e-05	     5.633e-06	     5.339e-05	     0.000e+00
-7.0289e+00		  6.9473e+00	     4.536e-05	     3.920e-06	     4.078e-05	     0.000e+00
-7.0289e+00		  7.0205e+00	     3.905e-05	     5.084e-06	     3.368e-05	     0.000e+00
-7.0289e+00		  7.0938e+00	     2.515e-05	     2.528e-06	     2.223e-05	     0.000e+00
-7.0289e+00		  7.1671e+00	     2.303e-05	     2.242e-06	     2.050e-05	     0.000e+00
-7.0289e+00		  7.2404e+00	     1.796e-05	     1.204e-06	     1.667e-05	     0.000e+00
-7.0289e+00		  7.3137e+00	     1.798e-05	     2.536e-06	     1.525e-05	     0.000e+00
-7.0289e+00		  7.3869e+00	     1.603e-05	     1.670e-06	     1.409e-05	     0.000e+00
-7.0289e+00		  7.4602e+00	     1.232e-05	     1.329e-06	     1.090e-05	     0.000e+00
-7.0289e+00		  7.5335e+00	     6.504e-06	     1.248e-06	     5.078e-06	     0.000e+00
-7.0289e+00		  7.6068e+00	     2.655e-06	     2.816e-07	     2.279e-06	     0.000e+00
-7.0289e+00		  7.6801e+00	     2.796e-07	     8.950e-08	     1.901e-07	     0.000e+00
-7.0289e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-7.0289e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.9609e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  4.4557e+00	     1.021e-07	     0.000e+00	     1.021e-07	     0.000e+00
-6.9609e+00		  4.5290e+00	     1.043e-06	     0.000e+00	     1.043e-06	     0.000e+00
-6.9609e+00		  4.6023e+00	     1.944e-06	     0.000e+00	     1.944e-06	     0.000e+00
-6.9609e+00		  4.6755e+00	     4.111e-06	     2.124e-07	     3.898e-06	     0.000e+00
-6.9609e+00		  4.7488e+00	     1.210e-05	     0.000e+00	     1.210e-05	     0.000e+00
-6.9609e+00		  4.8221e+00	     1.668e-05	     0.000e+00	     1.646e-05	     0.000e+00
-6.9609e+00		  4.8954e+00	     3.926e-05	     3.301e-07	     3.815e-05	     0.000e+00
-6.9609e+00		  4.9687e+00	     6.631e-05	     5.443e-07	     6.522e-05	     0.000e+00
-6.9609e+00		  5.0419e+00	     9.520e-05	     4.575e-07	     9.335e-05	     0.000e+00
-6.9609e+00		  5.1152e+00	     1.072e-04	     7.687e-07	     1.045e-04	     0.000e+00
-6.9609e+00		  5.1885e+00	     1.076e-04	     9.679e-07	     1.051e-04	     0.000e+00
-6.9609e+00		  5.2618e+00	     1.023e-04	     9.918e-07	     9.838e-05	     0.000e+00
-6.9609e+00		  5.3351e+00	     9.611e-05	     9.984e-07	     9.090e-05	     0.000e+00
-6.9609e+00		  5.4083e+00	     8.755e-05	     9.916e-07	     8.340e-05	     0.000e+00
-6.9609e+00		  5.4816e+00	     8.754e-05	     1.425e-06	     8.179e-05	     0.000e+00
-6.9609e+00		  5.5549e+00	     8.822e-05	     9.558e-07	     8.518e-05	     0.000e+00
-6.9609e+00		  5.6282e+00	     8.635e-05	     7.370e-07	     8.223e-05	     0.000e+00
-6.9609e+00		  5.7015e+00	     8.278e-05	     9.912e-07	     7.875e-05	     0.000e+00
-6.9609e+00		  5.7748e+00	     9.305e-05	     1.415e-06	     8.848e-05	     0.000e+00
-6.9609e+00		  5.8480e+00	     8.931e-05	     1.222e-06	     8.505e-05	     0.000e+00
-6.9609e+00		  5.9213e+00	     9.589e-05	     2.314e-06	     9.093e-05	     0.000e+00
-6.9609e+00		  5.9946e+00	     8.871e-05	     2.260e-06	     8.262e-05	     0.000e+00
-6.9609e+00		  6.0679e+00	     8.374e-05	     2.819e-06	     7.810e-05	     0.000e+00
-6.9609e+00		  6.1412e+00	     8.286e-05	     1.507e-06	     7.786e-05	     0.000e+00
-6.9609e+00		  6.2144e+00	     8.690e-05	     4.068e-06	     7.875e-05	     0.000e+00
-6.9609e+00		  6.2877e+00	     9.497e-05	     3.748e-06	     8.847e-05	     0.000e+00
-6.9609e+00		  6.3610e+00	     8.272e-05	     3.395e-06	     7.607e-05	     0.000e+00
-6.9609e+00		  6.4343e+00	     7.980e-05	     2.941e-06	     7.477e-05	     0.000e+00
-6.9609e+00		  6.5076e+00	     7.358e-05	     3.702e-06	     6.716e-05	     0.000e+00
-6.9609e+00		  6.5808e+00	     7.565e-05	     4.989e-06	     6.846e-05	     0.000e+00
-6.9609e+00		  6.6541e+00	     7.066e-05	     5.330e-06	     6.392e-05	     0.000e+00
-6.9609e+00		  6.7274e+00	     6.924e-05	     5.924e-06	     6.179e-05	     0.000e+00
-6.9609e+00		  6.8007e+00	     6.810e-05	     4.225e-06	     6.223e-05	     0.000e+00
-6.9609e+00		  6.8740e+00	     5.706e-05	     4.036e-06	     5.270e-05	     0.000e+00
-6.9609e+00		  6.9473e+00	     5.275e-05	     4.269e-06	     4.796e-05	     0.000e+00
-6.9609e+00		  7.0205e+00	     3.926e-05	     4.457e-06	     3.405e-05	     0.000e+00
-6.9609e+00		  7.0938e+00	     3.289e-05	     5.322e-06	     2.722e-05	     0.000e+00
-6.9609e+00		  7.1671e+00	     2.326e-05	     2.414e-06	     2.085e-05	     0.000e+00
-6.9609e+00		  7.2404e+00	     1.981e-05	     1.221e-06	     1.848e-05	     0.000e+00
-6.9609e+00		  7.3137e+00	     1.675e-05	     2.077e-06	     1.423e-05	     0.000e+00
-6.9609e+00		  7.3869e+00	     1.859e-05	     1.714e-06	     1.667e-05	     0.000e+00
-6.9609e+00		  7.4602e+00	     1.340e-05	     1.998e-06	     1.129e-05	     0.000e+00
-6.9609e+00		  7.5335e+00	     6.447e-06	     1.741e-06	     4.501e-06	     0.000e+00
-6.9609e+00		  7.6068e+00	     2.310e-06	     4.466e-07	     1.747e-06	     0.000e+00
-6.9609e+00		  7.6801e+00	     7.811e-07	     2.260e-07	     5.551e-07	     0.000e+00
-6.9609e+00		  7.7533e+00	     1.123e-07	     1.123e-07	     0.000e+00	     0.000e+00
-6.9609e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.9609e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.8928e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  4.5290e+00	     1.219e-07	     0.000e+00	     1.219e-07	     0.000e+00
-6.8928e+00		  4.6023e+00	     9.976e-07	     0.000e+00	     9.976e-07	     0.000e+00
-6.8928e+00		  4.6755e+00	     2.841e-06	     0.000e+00	     2.711e-06	     0.000e+00
-6.8928e+00		  4.7488e+00	     5.541e-06	     0.000e+00	     5.541e-06	     0.000e+00
-6.8928e+00		  4.8221e+00	     1.098e-05	     0.000e+00	     1.084e-05	     0.000e+00
-6.8928e+00		  4.8954e+00	     2.020e-05	     3.712e-07	     1.932e-05	     0.000e+00
-6.8928e+00		  4.9687e+00	     3.538e-05	     0.000e+00	     3.501e-05	     0.000e+00
-6.8928e+00		  5.0419e+00	     6.396e-05	     6.092e-07	     6.207e-05	     0.000e+00
-6.8928e+00		  5.1152e+00	     9.632e-05	     1.265e-06	     9.304e-05	     0.000e+00
-6.8928e+00		  5.1885e+00	     1.158e-04	     1.027e-06	     1.123e-04	     0.000e+00
-6.8928e+00		  5.2618e+00	     1.178e-04	     1.265e-06	     1.151e-04	     0.000e+00
-6.8928e+00		  5.3351e+00	     1.016e-04	     8.910e-07	     9.810e-05	     0.000e+00
-6.8928e+00		  5.4083e+00	     9.505e-05	     1.013e-06	     9.121e-05	     0.000e+00
-6.8928e+00		  5.4816e+00	     9.841e-05	     1.164e-06	     9.398e-05	     0.000e+00
-6.8928e+00		  5.5549e+00	     9.023e-05	     1.523e-06	     8.527e-05	     0.000e+00
-6.8928e+00		  5.6282e+00	     9.335e-05	     1.765e-06	     8.904e-05	     0.000e+00
-6.8928e+00		  5.7015e+00	     8.328e-05	     1.027e-06	     7.914e-05	     0.000e+00
-6.8928e+00		  5.7748e+00	     9.448e-05	     2.078e-06	     8.922e-05	     0.000e+00
-6.8928e+00		  5.8480e+00	     9.032e-05	     1.267e-06	     8.639e-05	     0.000e+00
-6.8928e+00		  5.9213e+00	     9.204e-05	     1.408e-06	     8.887e-05	     0.000e+00
-6.8928e+00		  5.9946e+00	     9.156e-05	     2.811e-06	     8.534e-05	     0.000e+00
-6.8928e+00		  6.0679e+00	     8.488e-05	     2.198e-06	     8.022e-05	     0.000e+00
-6.8928e+00		  6.1412e+00	     8.858e-05	     1.909e-06	     8.360e-05	     0.000e+00
-6.8928e+00		  6.2144e+00	     8.869e-05	     3.744e-06	     8.124e-05	     0.000e+00
-6.8928e+00		  6.2877e+00	     9.466e-05	     3.503e-06	     8.846e-05	     0.000e+00
-6.8928e+00		  6.3610e+00	     8.422e-05	     4.190e-06	     7.769e-05	     0.000e+00
-6.8928e+00		  6.4343e+00	     8.424e-05	     3.929e-06	     7.788e-05	     0.000e+00
-6.8928e+00		  6.5076e+00	     8.522e-05	     3.835e-06	     7.798e-05	     0.000e+00
-6.8928e+00		  6.5808e+00	     7.440e-05	     4.106e-06	     6.877e-05	     0.000e+00
-6.8928e+00		  6.6541e+00	     7.383e-05	     6.231e-06	     6.566e-05	     0.000e+00
-6.8928e+00		  6.7274e+00	     6.944e-05	     6.080e-06	     6.244e-05	     0.000e+00
-6.8928e+00		  6.8007e+00	     7.395e-05	     6.030e-06	     6.700e-05	     0.000e+00
-6.8928e+00		  6.8740e+00	     6.503e-05	     4.990e-06	     5.980e-05	     0.000e+00
-6.8928e+00		  6.9473e+00	     5.791e-05	     4.668e-06	     5.273e-05	     0.000e+00
-6.8928e+00		  7.0205e+00	     4.613e-05	     5.773e-06	     3.998e-05	     0.000e+00
-6.8928e+00		  7.0938e+00	     4.084e-05	     5.684e-06	     3.503e-05	     0.000e+00
-6.8928e+00		  7.1671e+00	     2.737e-05	     3.513e-06	     2.360e-05	     0.000e+00
-6.8928e+00		  7.2404e+00	     2.056e-05	     1.401e-06	     1.916e-05	     0.000e+00
-6.8928e+00		  7.3137e+00	     2.145e-05	     2.051e-06	     1.914e-05	     0.000e+00
-6.8928e+00		  7.3869e+00	     2.060e-05	     2.956e-06	     1.751e-05	     0.000e+00
-6.8928e+00		  7.4602e+00	     1.517e-05	     2.926e-06	     1.212e-05	     0.000e+00
-6.8928e+00		  7.5335e+00	     9.817e-06	     2.424e-06	     7.014e-06	     0.000e+00
-6.8928e+00		  7.6068e+00	     4.124e-06	     1.297e-06	     2.707e-06	     0.000e+00
-6.8928e+00		  7.6801e+00	     4.980e-07	     1.255e-07	     3.725e-07	     0.000e+00
-6.8928e+00		  7.7533e+00	     1.345e-07	     1.345e-07	     0.000e+00	     0.000e+00
-6.8928e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8928e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.8248e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  4.5290e+00	     2.929e-07	     0.000e+00	     2.929e-07	     0.000e+00
-6.8248e+00		  4.6023e+00	     8.967e-07	     0.000e+00	     8.967e-07	     0.000e+00
-6.8248e+00		  4.6755e+00	     1.051e-06	     0.000e+00	     1.051e-06	     0.000e+00
-6.8248e+00		  4.7488e+00	     4.018e-06	     0.000e+00	     4.018e-06	     0.000e+00
-6.8248e+00		  4.8221e+00	     5.147e-06	     0.000e+00	     4.703e-06	     0.000e+00
-6.8248e+00		  4.8954e+00	     1.399e-05	     0.000e+00	     1.354e-05	     0.000e+00
-6.8248e+00		  4.9687e+00	     2.564e-05	     0.000e+00	     2.502e-05	     0.000e+00
-6.8248e+00		  5.0419e+00	     3.504e-05	     0.000e+00	     3.504e-05	     0.000e+00
-6.8248e+00		  5.1152e+00	     5.939e-05	     4.563e-07	     5.816e-05	     0.000e+00
-6.8248e+00		  5.1885e+00	     9.023e-05	     1.070e-06	     8.814e-05	     0.000e+00
-6.8248e+00		  5.2618e+00	     1.104e-04	     4.433e-07	     1.080e-04	     0.000e+00
-6.8248e+00		  5.3351e+00	     1.189e-04	     1.213e-06	     1.159e-04	     0.000e+00
-6.8248e+00		  5.4083e+00	     1.118e-04	     1.361e-06	     1.086e-04	     0.000e+00
-6.8248e+00		  5.4816e+00	     1.011e-04	     1.053e-06	     9.857e-05	     0.000e+00
-6.8248e+00		  5.5549e+00	     1.010e-04	     1.086e-06	     9.740e-05	     0.000e+00
-6.8248e+00		  5.6282e+00	     9.904e-05	     1.358e-06	     9.498e-05	     0.000e+00
-6.8248e+00		  5.7015e+00	     8.572e-05	     7.597e-07	     8.314e-05	     0.000e+00
-6.8248e+00		  5.7748e+00	     8.412e-05	     1.234e-06	     8.051e-05	     0.000e+00
-6.8248e+00		  5.8480e+00	     9.418e-05	     1.348e-06	     9.061e-05	     0.000e+00
-6.8248e+00		  5.9213e+00	     9.306e-05	     2.221e-06	     8.766e-05	     0.000e+00
-6.8248e+00		  5.9946e+00	     9.124e-05	     2.519e-06	     8.644e-05	     0.000e+00
-6.8248e+00		  6.0679e+00	     8.940e-05	     2.372e-06	     8.406e-05	     0.000e+00
-6.8248e+00		  6.1412e+00	     8.539e-05	     1.925e-06	     8.062e-05	     0.000e+00
-6.8248e+00		  6.2144e+00	     8.666e-05	     2.514e-06	     8.130e-05	     0.000e+00
-6.8248e+00		  6.2877e+00	     9.569e-05	     4.763e-06	     8.915e-05	     0.000e+00
-6.8248e+00		  6.3610e+00	     9.359e-05	     4.546e-06	     8.530e-05	     0.000e+00
-6.8248e+00		  6.4343e+00	     8.601e-05	     4.608e-06	     7.942e-05	     0.000e+00
-6.8248e+00		  6.5076e+00	     7.813e-05	     3.198e-06	     7.243e-05	     0.000e+00
-6.8248e+00		  6.5808e+00	     7.819e-05	     5.435e-06	     7.049e-05	     0.000e+00
-6.8248e+00		  6.6541e+00	     6.387e-05	     6.410e-06	     5.628e-05	     0.000e+00
-6.8248e+00		  6.7274e+00	     6.990e-05	     6.371e-06	     6.279e-05	     0.000e+00
-6.8248e+00		  6.8007e+00	     7.296e-05	     6.742e-06	     6.529e-05	     0.000e+00
-6.8248e+00		  6.8740e+00	     7.091e-05	     5.060e-06	     6.495e-05	     0.000e+00
-6.8248e+00		  6.9473e+00	     5.672e-05	     4.710e-06	     5.115e-05	     0.000e+00
-6.8248e+00		  7.0205e+00	     5.630e-05	     5.874e-06	     4.952e-05	     0.000e+00
-6.8248e+00		  7.0938e+00	     4.091e-05	     5.340e-06	     3.525e-05	     0.000e+00
-6.8248e+00		  7.1671e+00	     3.068e-05	     4.064e-06	     2.632e-05	     0.000e+00
-6.8248e+00		  7.2404e+00	     2.106e-05	     2.399e-06	     1.850e-05	     0.000e+00
-6.8248e+00		  7.3137e+00	     2.030e-05	     2.207e-06	     1.809e-05	     0.000e+00
-6.8248e+00		  7.3869e+00	     2.205e-05	     4.512e-06	     1.706e-05	     0.000e+00
-6.8248e+00		  7.4602e+00	     1.855e-05	     2.864e-06	     1.522e-05	     0.000e+00
-6.8248e+00		  7.5335e+00	     1.318e-05	     3.045e-06	     9.524e-06	     0.000e+00
-6.8248e+00		  7.6068e+00	     7.698e-06	     1.808e-06	     5.581e-06	     0.000e+00
-6.8248e+00		  7.6801e+00	     2.257e-06	     1.208e-06	     1.049e-06	     0.000e+00
-6.8248e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.8248e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.7568e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  4.6755e+00	     6.570e-07	     0.000e+00	     6.570e-07	     0.000e+00
-6.7568e+00		  4.7488e+00	     2.021e-06	     0.000e+00	     2.021e-06	     0.000e+00
-6.7568e+00		  4.8221e+00	     3.369e-06	     0.000e+00	     3.196e-06	     0.000e+00
-6.7568e+00		  4.8954e+00	     6.983e-06	     0.000e+00	     6.802e-06	     0.000e+00
-6.7568e+00		  4.9687e+00	     1.884e-05	     0.000e+00	     1.884e-05	     0.000e+00
-6.7568e+00		  5.0419e+00	     2.851e-05	     1.881e-07	     2.746e-05	     0.000e+00
-6.7568e+00		  5.1152e+00	     3.969e-05	     3.608e-07	     3.845e-05	     0.000e+00
-6.7568e+00		  5.1885e+00	     5.727e-05	     6.817e-07	     5.553e-05	     0.000e+00
-6.7568e+00		  5.2618e+00	     8.222e-05	     8.624e-07	     8.049e-05	     0.000e+00
-6.7568e+00		  5.3351e+00	     1.231e-04	     8.783e-07	     1.212e-04	     0.000e+00
-6.7568e+00		  5.4083e+00	     1.251e-04	     1.221e-06	     1.216e-04	     0.000e+00
-6.7568e+00		  5.4816e+00	     1.159e-04	     5.170e-07	     1.148e-04	     0.000e+00
-6.7568e+00		  5.5549e+00	     1.063e-04	     8.791e-07	     1.026e-04	     0.000e+00
-6.7568e+00		  5.6282e+00	     1.054e-04	     1.233e-06	     1.025e-04	     0.000e+00
-6.7568e+00		  5.7015e+00	     9.834e-05	     1.556e-06	     9.482e-05	     0.000e+00
-6.7568e+00		  5.7748e+00	     9.494e-05	     1.578e-06	     9.096e-05	     0.000e+00
-6.7568e+00		  5.8480e+00	     9.737e-05	     1.939e-06	     9.311e-05	     0.000e+00
-6.7568e+00		  5.9213e+00	     9.047e-05	     1.741e-06	     8.665e-05	     0.000e+00
-6.7568e+00		  5.9946e+00	     9.082e-05	     1.785e-06	     8.727e-05	     0.000e+00
-6.7568e+00		  6.0679e+00	     9.164e-05	     3.146e-06	     8.672e-05	     0.000e+00
-6.7568e+00		  6.1412e+00	     8.356e-05	     8.499e-07	     8.065e-05	     0.000e+00
-6.7568e+00		  6.2144e+00	     8.497e-05	     3.274e-06	     7.976e-05	     0.000e+00
-6.7568e+00		  6.2877e+00	     8.721e-05	     4.012e-06	     8.021e-05	     0.000e+00
-6.7568e+00		  6.3610e+00	     8.887e-05	     5.445e-06	     8.132e-05	     0.000e+00
-6.7568e+00		  6.4343e+00	     8.478e-05	     2.778e-06	     8.008e-05	     0.000e+00
-6.7568e+00		  6.5076e+00	     8.523e-05	     3.682e-06	     7.971e-05	     0.000e+00
-6.7568e+00		  6.5808e+00	     7.590e-05	     4.551e-06	     7.014e-05	     0.000e+00
-6.7568e+00		  6.6541e+00	     8.418e-05	     6.087e-06	     7.669e-05	     0.000e+00
-6.7568e+00		  6.7274e+00	     7.151e-05	     6.661e-06	     6.363e-05	     0.000e+00
-6.7568e+00		  6.8007e+00	     7.528e-05	     8.679e-06	     6.624e-05	     0.000e+00
-6.7568e+00		  6.8740e+00	     7.127e-05	     6.309e-06	     6.442e-05	     0.000e+00
-6.7568e+00		  6.9473e+00	     5.960e-05	     4.024e-06	     5.523e-05	     0.000e+00
-6.7568e+00		  7.0205e+00	     5.655e-05	     5.846e-06	     4.999e-05	     0.000e+00
-6.7568e+00		  7.0938e+00	     4.586e-05	     6.486e-06	     3.835e-05	     0.000e+00
-6.7568e+00		  7.1671e+00	     2.870e-05	     3.317e-06	     2.538e-05	     0.000e+00
-6.7568e+00		  7.2404e+00	     2.185e-05	     2.768e-06	     1.909e-05	     0.000e+00
-6.7568e+00		  7.3137e+00	     1.848e-05	     1.520e-06	     1.660e-05	     0.000e+00
-6.7568e+00		  7.3869e+00	     2.097e-05	     3.338e-06	     1.728e-05	     0.000e+00
-6.7568e+00		  7.4602e+00	     2.164e-05	     4.611e-06	     1.649e-05	     0.000e+00
-6.7568e+00		  7.5335e+00	     1.309e-05	     2.670e-06	     9.721e-06	     0.000e+00
-6.7568e+00		  7.6068e+00	     9.490e-06	     2.242e-06	     6.550e-06	     0.000e+00
-6.7568e+00		  7.6801e+00	     1.966e-06	     3.575e-07	     1.609e-06	     0.000e+00
-6.7568e+00		  7.7533e+00	     3.476e-07	     0.000e+00	     3.476e-07	     0.000e+00
-6.7568e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.7568e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.6887e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  4.6023e+00	     6.058e-07	     0.000e+00	     6.058e-07	     0.000e+00
-6.6887e+00		  4.6755e+00	     6.120e-07	     0.000e+00	     6.120e-07	     0.000e+00
-6.6887e+00		  4.7488e+00	     8.390e-07	     0.000e+00	     8.390e-07	     0.000e+00
-6.6887e+00		  4.8221e+00	     2.455e-06	     1.958e-07	     2.259e-06	     0.000e+00
-6.6887e+00		  4.8954e+00	     5.238e-06	     2.001e-07	     5.038e-06	     0.000e+00
-6.6887e+00		  4.9687e+00	     9.023e-06	     0.000e+00	     9.023e-06	     0.000e+00
-6.6887e+00		  5.0419e+00	     1.421e-05	     0.000e+00	     1.402e-05	     0.000e+00
-6.6887e+00		  5.1152e+00	     1.566e-05	     0.000e+00	     1.547e-05	     0.000e+00
-6.6887e+00		  5.1885e+00	     3.074e-05	     0.000e+00	     3.055e-05	     0.000e+00
-6.6887e+00		  5.2618e+00	     5.006e-05	     4.280e-07	     4.901e-05	     0.000e+00
-6.6887e+00		  5.3351e+00	     7.657e-05	     1.004e-06	     7.395e-05	     0.000e+00
-6.6887e+00		  5.4083e+00	     1.165e-04	     1.016e-06	     1.145e-04	     0.000e+00
-6.6887e+00		  5.4816e+00	     1.361e-04	     2.058e-06	     1.331e-04	     0.000e+00
-6.6887e+00		  5.5549e+00	     1.276e-04	     1.225e-06	     1.245e-04	     0.000e+00
-6.6887e+00		  5.6282e+00	     1.191e-04	     1.442e-06	     1.156e-04	     0.000e+00
-6.6887e+00		  5.7015e+00	     1.037e-04	     1.683e-06	     9.948e-05	     0.000e+00
-6.6887e+00		  5.7748e+00	     9.637e-05	     1.994e-06	     9.250e-05	     0.000e+00
-6.6887e+00		  5.8480e+00	     9.864e-05	     1.233e-06	     9.559e-05	     0.000e+00
-6.6887e+00		  5.9213e+00	     9.362e-05	     8.236e-07	     9.075e-05	     0.000e+00
-6.6887e+00		  5.9946e+00	     9.872e-05	     1.631e-06	     9.549e-05	     0.000e+00
-6.6887e+00		  6.0679e+00	     8.871e-05	     2.045e-06	     8.586e-05	     0.000e+00
-6.6887e+00		  6.1412e+00	     8.673e-05	     1.037e-06	     8.322e-05	     0.000e+00
-6.6887e+00		  6.2144e+00	     8.803e-05	     2.275e-06	     8.435e-05	     0.000e+00
-6.6887e+00		  6.2877e+00	     9.531e-05	     2.619e-06	     9.149e-05	     0.000e+00
-6.6887e+00		  6.3610e+00	     9.890e-05	     5.502e-06	     9.171e-05	     0.000e+00
-6.6887e+00		  6.4343e+00	     8.467e-05	     4.081e-06	     7.916e-05	     0.000e+00
-6.6887e+00		  6.5076e+00	     8.862e-05	     4.186e-06	     8.298e-05	     0.000e+00
-6.6887e+00		  6.5808e+00	     7.709e-05	     5.312e-06	     7.078e-05	     0.000e+00
-6.6887e+00		  6.6541e+00	     8.329e-05	     6.731e-06	     7.450e-05	     0.000e+00
-6.6887e+00		  6.7274e+00	     6.953e-05	     6.138e-06	     6.257e-05	     0.000e+00
-6.6887e+00		  6.8007e+00	     7.079e-05	     8.722e-06	     6.146e-05	     0.000e+00
-6.6887e+00		  6.8740e+00	     7.231e-05	     5.597e-06	     6.609e-05	     0.000e+00
-6.6887e+00		  6.9473e+00	     6.425e-05	     4.880e-06	     5.878e-05	     0.000e+00
-6.6887e+00		  7.0205e+00	     5.993e-05	     6.545e-06	     5.233e-05	     0.000e+00
-6.6887e+00		  7.0938e+00	     5.014e-05	     1.042e-05	     3.929e-05	     0.000e+00
-6.6887e+00		  7.1671e+00	     3.479e-05	     3.456e-06	     3.092e-05	     0.000e+00
-6.6887e+00		  7.2404e+00	     2.405e-05	     8.159e-07	     2.304e-05	     0.000e+00
-6.6887e+00		  7.3137e+00	     1.804e-05	     1.656e-06	     1.619e-05	     0.000e+00
-6.6887e+00		  7.3869e+00	     2.309e-05	     4.325e-06	     1.795e-05	     0.000e+00
-6.6887e+00		  7.4602e+00	     2.035e-05	     5.796e-06	     1.434e-05	     0.000e+00
-6.6887e+00		  7.5335e+00	     1.475e-05	     2.829e-06	     1.174e-05	     0.000e+00
-6.6887e+00		  7.6068e+00	     1.052e-05	     2.403e-06	     7.515e-06	     0.000e+00
-6.6887e+00		  7.6801e+00	     4.283e-06	     1.004e-06	     3.070e-06	     0.000e+00
-6.6887e+00		  7.7533e+00	     8.231e-07	     2.168e-07	     6.063e-07	     0.000e+00
-6.6887e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6887e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.6207e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.6755e+00	     6.725e-07	     0.000e+00	     6.725e-07	     0.000e+00
-6.6207e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  4.8221e+00	     9.393e-07	     0.000e+00	     9.393e-07	     0.000e+00
-6.6207e+00		  4.8954e+00	     2.071e-06	     0.000e+00	     2.071e-06	     0.000e+00
-6.6207e+00		  4.9687e+00	     7.581e-06	     0.000e+00	     7.581e-06	     0.000e+00
-6.6207e+00		  5.0419e+00	     9.095e-06	     0.000e+00	     9.095e-06	     0.000e+00
-6.6207e+00		  5.1152e+00	     1.167e-05	     2.489e-07	     1.142e-05	     0.000e+00
-6.6207e+00		  5.1885e+00	     1.871e-05	     0.000e+00	     1.871e-05	     0.000e+00
-6.6207e+00		  5.2618e+00	     2.881e-05	     0.000e+00	     2.858e-05	     0.000e+00
-6.6207e+00		  5.3351e+00	     4.639e-05	     4.583e-07	     4.479e-05	     0.000e+00
-6.6207e+00		  5.4083e+00	     6.906e-05	     9.249e-07	     6.789e-05	     0.000e+00
-6.6207e+00		  5.4816e+00	     1.042e-04	     1.731e-06	     1.023e-04	     0.000e+00
-6.6207e+00		  5.5549e+00	     1.265e-04	     1.240e-06	     1.241e-04	     0.000e+00
-6.6207e+00		  5.6282e+00	     1.217e-04	     1.195e-06	     1.191e-04	     0.000e+00
-6.6207e+00		  5.7015e+00	     1.132e-04	     1.161e-06	     1.101e-04	     0.000e+00
-6.6207e+00		  5.7748e+00	     1.040e-04	     1.973e-06	     1.004e-04	     0.000e+00
-6.6207e+00		  5.8480e+00	     1.034e-04	     9.769e-07	     1.012e-04	     0.000e+00
-6.6207e+00		  5.9213e+00	     1.043e-04	     2.398e-06	     1.002e-04	     0.000e+00
-6.6207e+00		  5.9946e+00	     1.079e-04	     3.075e-06	     1.037e-04	     0.000e+00
-6.6207e+00		  6.0679e+00	     8.679e-05	     3.146e-06	     8.222e-05	     0.000e+00
-6.6207e+00		  6.1412e+00	     9.310e-05	     2.635e-06	     8.930e-05	     0.000e+00
-6.6207e+00		  6.2144e+00	     9.248e-05	     3.370e-06	     8.770e-05	     0.000e+00
-6.6207e+00		  6.2877e+00	     8.962e-05	     3.856e-06	     8.553e-05	     0.000e+00
-6.6207e+00		  6.3610e+00	     9.419e-05	     5.493e-06	     8.729e-05	     0.000e+00
-6.6207e+00		  6.4343e+00	     9.584e-05	     6.012e-06	     8.842e-05	     0.000e+00
-6.6207e+00		  6.5076e+00	     9.022e-05	     4.335e-06	     8.393e-05	     0.000e+00
-6.6207e+00		  6.5808e+00	     7.807e-05	     3.097e-06	     7.380e-05	     0.000e+00
-6.6207e+00		  6.6541e+00	     7.469e-05	     6.618e-06	     6.713e-05	     0.000e+00
-6.6207e+00		  6.7274e+00	     7.392e-05	     8.145e-06	     6.507e-05	     0.000e+00
-6.6207e+00		  6.8007e+00	     6.378e-05	     7.813e-06	     5.503e-05	     0.000e+00
-6.6207e+00		  6.8740e+00	     7.742e-05	     7.857e-06	     6.934e-05	     0.000e+00
-6.6207e+00		  6.9473e+00	     7.042e-05	     6.169e-06	     6.329e-05	     0.000e+00
-6.6207e+00		  7.0205e+00	     5.650e-05	     4.377e-06	     5.114e-05	     0.000e+00
-6.6207e+00		  7.0938e+00	     5.530e-05	     1.049e-05	     4.457e-05	     0.000e+00
-6.6207e+00		  7.1671e+00	     4.033e-05	     8.149e-06	     3.219e-05	     0.000e+00
-6.6207e+00		  7.2404e+00	     2.881e-05	     1.425e-06	     2.689e-05	     0.000e+00
-6.6207e+00		  7.3137e+00	     1.771e-05	     1.420e-06	     1.606e-05	     0.000e+00
-6.6207e+00		  7.3869e+00	     2.605e-05	     4.069e-06	     2.198e-05	     0.000e+00
-6.6207e+00		  7.4602e+00	     1.964e-05	     5.754e-06	     1.364e-05	     0.000e+00
-6.6207e+00		  7.5335e+00	     1.792e-05	     6.751e-06	     1.092e-05	     0.000e+00
-6.6207e+00		  7.6068e+00	     1.292e-05	     3.096e-06	     9.820e-06	     0.000e+00
-6.6207e+00		  7.6801e+00	     4.495e-06	     1.196e-06	     3.299e-06	     0.000e+00
-6.6207e+00		  7.7533e+00	     7.304e-07	     0.000e+00	     7.304e-07	     0.000e+00
-6.6207e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.6207e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.5527e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  4.8954e+00	     2.642e-07	     0.000e+00	     2.642e-07	     0.000e+00
-6.5527e+00		  4.9687e+00	     4.424e-06	     0.000e+00	     4.424e-06	     0.000e+00
-6.5527e+00		  5.0419e+00	     6.713e-06	     0.000e+00	     6.713e-06	     0.000e+00
-6.5527e+00		  5.1152e+00	     1.013e-05	     0.000e+00	     1.013e-05	     0.000e+00
-6.5527e+00		  5.1885e+00	     1.522e-05	     0.000e+00	     1.522e-05	     0.000e+00
-6.5527e+00		  5.2618e+00	     1.450e-05	     0.000e+00	     1.450e-05	     0.000e+00
-6.5527e+00		  5.3351e+00	     3.165e-05	     2.925e-07	     3.083e-05	     0.000e+00
-6.5527e+00		  5.4083e+00	     3.991e-05	     5.450e-07	     3.910e-05	     0.000e+00
-6.5527e+00		  5.4816e+00	     6.482e-05	     2.624e-07	     6.456e-05	     0.000e+00
-6.5527e+00		  5.5549e+00	     9.151e-05	     8.508e-07	     9.038e-05	     0.000e+00
-6.5527e+00		  5.6282e+00	     1.236e-04	     1.935e-06	     1.194e-04	     0.000e+00
-6.5527e+00		  5.7015e+00	     1.384e-04	     1.929e-06	     1.342e-04	     0.000e+00
-6.5527e+00		  5.7748e+00	     1.126e-04	     1.085e-06	     1.105e-04	     0.000e+00
-6.5527e+00		  5.8480e+00	     1.012e-04	     1.370e-06	     9.930e-05	     0.000e+00
-6.5527e+00		  5.9213e+00	     1.015e-04	     1.109e-06	     9.930e-05	     0.000e+00
-6.5527e+00		  5.9946e+00	     1.036e-04	     3.692e-06	     9.794e-05	     0.000e+00
-6.5527e+00		  6.0679e+00	     9.418e-05	     2.697e-07	     9.305e-05	     0.000e+00
-6.5527e+00		  6.1412e+00	     9.250e-05	     1.105e-06	     9.059e-05	     0.000e+00
-6.5527e+00		  6.2144e+00	     8.148e-05	     3.674e-06	     7.696e-05	     0.000e+00
-6.5527e+00		  6.2877e+00	     8.675e-05	     2.216e-06	     8.370e-05	     0.000e+00
-6.5527e+00		  6.3610e+00	     9.429e-05	     5.827e-06	     8.598e-05	     0.000e+00
-6.5527e+00		  6.4343e+00	     9.809e-05	     7.736e-06	     8.870e-05	     0.000e+00
-6.5527e+00		  6.5076e+00	     8.142e-05	     3.589e-06	     7.755e-05	     0.000e+00
-6.5527e+00		  6.5808e+00	     8.058e-05	     5.654e-06	     7.386e-05	     0.000e+00
-6.5527e+00		  6.6541e+00	     7.164e-05	     5.329e-06	     6.552e-05	     0.000e+00
-6.5527e+00		  6.7274e+00	     6.771e-05	     4.678e-06	     6.218e-05	     0.000e+00
-6.5527e+00		  6.8007e+00	     6.451e-05	     7.631e-06	     5.606e-05	     0.000e+00
-6.5527e+00		  6.8740e+00	     7.325e-05	     6.466e-06	     6.621e-05	     0.000e+00
-6.5527e+00		  6.9473e+00	     7.435e-05	     4.509e-06	     6.927e-05	     0.000e+00
-6.5527e+00		  7.0205e+00	     6.468e-05	     7.637e-06	     5.648e-05	     0.000e+00
-6.5527e+00		  7.0938e+00	     5.741e-05	     9.474e-06	     4.739e-05	     0.000e+00
-6.5527e+00		  7.1671e+00	     3.910e-05	     6.147e-06	     3.269e-05	     0.000e+00
-6.5527e+00		  7.2404e+00	     2.606e-05	     3.439e-06	     2.180e-05	     0.000e+00
-6.5527e+00		  7.3137e+00	     1.896e-05	     3.326e-06	     1.564e-05	     0.000e+00
-6.5527e+00		  7.3869e+00	     2.371e-05	     2.833e-06	     2.060e-05	     0.000e+00
-6.5527e+00		  7.4602e+00	     2.234e-05	     5.853e-06	     1.621e-05	     0.000e+00
-6.5527e+00		  7.5335e+00	     1.415e-05	     4.496e-06	     8.811e-06	     0.000e+00
-6.5527e+00		  7.6068e+00	     1.234e-05	     2.184e-06	     9.285e-06	     0.000e+00
-6.5527e+00		  7.6801e+00	     5.884e-06	     1.964e-06	     3.653e-06	     0.000e+00
-6.5527e+00		  7.7533e+00	     1.367e-06	     0.000e+00	     1.072e-06	     0.000e+00
-6.5527e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.5527e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.4847e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4847e+00		  4.8954e+00	     1.384e-06	     0.000e+00	     1.384e-06	     0.000e+00
-6.4847e+00		  4.9687e+00	     2.016e-06	     0.000e+00	     2.016e-06	     0.000e+00
-6.4847e+00		  5.0419e+00	     1.999e-06	     0.000e+00	     1.999e-06	     0.000e+00
-6.4847e+00		  5.1152e+00	     4.574e-06	     0.000e+00	     4.574e-06	     0.000e+00
-6.4847e+00		  5.1885e+00	     1.332e-05	     0.000e+00	     1.332e-05	     0.000e+00
-6.4847e+00		  5.2618e+00	     1.410e-05	     0.000e+00	     1.410e-05	     0.000e+00
-6.4847e+00		  5.3351e+00	     1.941e-05	     0.000e+00	     1.941e-05	     0.000e+00
-6.4847e+00		  5.4083e+00	     2.734e-05	     0.000e+00	     2.734e-05	     0.000e+00
-6.4847e+00		  5.4816e+00	     3.734e-05	     3.062e-07	     3.703e-05	     0.000e+00
-6.4847e+00		  5.5549e+00	     4.972e-05	     9.528e-07	     4.842e-05	     0.000e+00
-6.4847e+00		  5.6282e+00	     7.618e-05	     9.986e-07	     7.518e-05	     0.000e+00
-6.4847e+00		  5.7015e+00	     1.129e-04	     2.310e-06	     1.093e-04	     0.000e+00
-6.4847e+00		  5.7748e+00	     1.411e-04	     2.622e-06	     1.379e-04	     0.000e+00
-6.4847e+00		  5.8480e+00	     1.185e-04	     1.661e-06	     1.158e-04	     0.000e+00
-6.4847e+00		  5.9213e+00	     1.024e-04	     1.663e-06	     9.974e-05	     0.000e+00
-6.4847e+00		  5.9946e+00	     1.062e-04	     2.328e-06	     1.028e-04	     0.000e+00
-6.4847e+00		  6.0679e+00	     1.114e-04	     2.972e-06	     1.071e-04	     0.000e+00
-6.4847e+00		  6.1412e+00	     1.053e-04	     4.519e-06	     9.976e-05	     0.000e+00
-6.4847e+00		  6.2144e+00	     8.696e-05	     6.073e-07	     8.537e-05	     0.000e+00
-6.4847e+00		  6.2877e+00	     1.012e-04	     2.980e-06	     9.652e-05	     0.000e+00
-6.4847e+00		  6.3610e+00	     8.527e-05	     4.595e-06	     7.909e-05	     0.000e+00
-6.4847e+00		  6.4343e+00	     9.664e-05	     5.633e-06	     9.006e-05	     0.000e+00
-6.4847e+00		  6.5076e+00	     8.051e-05	     4.504e-06	     7.502e-05	     0.000e+00
-6.4847e+00		  6.5808e+00	     7.998e-05	     5.318e-06	     7.466e-05	     0.000e+00
-6.4847e+00		  6.6541e+00	     8.138e-05	     6.600e-06	     7.447e-05	     0.000e+00
-6.4847e+00		  6.7274e+00	     8.525e-05	     8.775e-06	     7.514e-05	     0.000e+00
-6.4847e+00		  6.8007e+00	     7.818e-05	     8.480e-06	     6.905e-05	     0.000e+00
-6.4847e+00		  6.8740e+00	     7.089e-05	     6.578e-06	     6.399e-05	     0.000e+00
-6.4847e+00		  6.9473e+00	     7.600e-05	     4.256e-06	     7.114e-05	     0.000e+00
-6.4847e+00		  7.0205e+00	     6.878e-05	     7.560e-06	     6.122e-05	     0.000e+00
-6.4847e+00		  7.0938e+00	     6.014e-05	     8.192e-06	     5.164e-05	     0.000e+00
-6.4847e+00		  7.1671e+00	     4.172e-05	     7.405e-06	     3.431e-05	     0.000e+00
-6.4847e+00		  7.2404e+00	     2.489e-05	     3.290e-06	     2.092e-05	     0.000e+00
-6.4847e+00		  7.3137e+00	     2.219e-05	     1.645e-06	     1.991e-05	     0.000e+00
-6.4847e+00		  7.3869e+00	     2.082e-05	     1.654e-06	     1.883e-05	     0.000e+00
-6.4847e+00		  7.4602e+00	     2.139e-05	     5.181e-06	     1.524e-05	     0.000e+00
-6.4847e+00		  7.5335e+00	     1.464e-05	     3.949e-06	     1.069e-05	     0.000e+00
-6.4847e+00		  7.6068e+00	     1.172e-05	     3.284e-06	     8.435e-06	     0.000e+00
-6.4847e+00		  7.6801e+00	     5.231e-06	     1.996e-06	     3.236e-06	     0.000e+00
-6.4847e+00		  7.7533e+00	     2.307e-06	     6.655e-07	     1.293e-06	     0.000e+00
-6.4847e+00		  7.8266e+00	     3.144e-07	     0.000e+00	     3.144e-07	     0.000e+00
-6.4847e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.4166e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  4.8954e+00	     7.124e-07	     0.000e+00	     7.124e-07	     0.000e+00
-6.4166e+00		  4.9687e+00	     7.165e-07	     0.000e+00	     7.165e-07	     0.000e+00
-6.4166e+00		  5.0419e+00	     1.136e-06	     0.000e+00	     1.136e-06	     0.000e+00
-6.4166e+00		  5.1152e+00	     6.151e-06	     0.000e+00	     6.151e-06	     0.000e+00
-6.4166e+00		  5.1885e+00	     1.080e-05	     0.000e+00	     1.080e-05	     0.000e+00
-6.4166e+00		  5.2618e+00	     1.536e-05	     0.000e+00	     1.536e-05	     0.000e+00
-6.4166e+00		  5.3351e+00	     1.288e-05	     0.000e+00	     1.288e-05	     0.000e+00
-6.4166e+00		  5.4083e+00	     1.995e-05	     0.000e+00	     1.995e-05	     0.000e+00
-6.4166e+00		  5.4816e+00	     2.385e-05	     0.000e+00	     2.385e-05	     0.000e+00
-6.4166e+00		  5.5549e+00	     3.132e-05	     0.000e+00	     3.132e-05	     0.000e+00
-6.4166e+00		  5.6282e+00	     4.759e-05	     0.000e+00	     4.717e-05	     0.000e+00
-6.4166e+00		  5.7015e+00	     6.678e-05	     7.959e-07	     6.524e-05	     0.000e+00
-6.4166e+00		  5.7748e+00	     1.008e-04	     2.316e-06	     9.814e-05	     0.000e+00
-6.4166e+00		  5.8480e+00	     1.191e-04	     1.572e-06	     1.167e-04	     0.000e+00
-6.4166e+00		  5.9213e+00	     1.288e-04	     1.906e-06	     1.254e-04	     0.000e+00
-6.4166e+00		  5.9946e+00	     1.232e-04	     3.490e-06	     1.193e-04	     0.000e+00
-6.4166e+00		  6.0679e+00	     1.152e-04	     4.273e-06	     1.105e-04	     0.000e+00
-6.4166e+00		  6.1412e+00	     1.115e-04	     1.905e-06	     1.092e-04	     0.000e+00
-6.4166e+00		  6.2144e+00	     9.226e-05	     2.697e-06	     8.921e-05	     0.000e+00
-6.4166e+00		  6.2877e+00	     8.468e-05	     3.823e-06	     8.047e-05	     0.000e+00
-6.4166e+00		  6.3610e+00	     1.033e-04	     2.689e-06	     9.986e-05	     0.000e+00
-6.4166e+00		  6.4343e+00	     1.053e-04	     5.224e-06	     9.885e-05	     0.000e+00
-6.4166e+00		  6.5076e+00	     8.964e-05	     6.955e-06	     8.047e-05	     0.000e+00
-6.4166e+00		  6.5808e+00	     8.501e-05	     6.268e-06	     7.834e-05	     0.000e+00
-6.4166e+00		  6.6541e+00	     8.330e-05	     6.703e-06	     7.622e-05	     0.000e+00
-6.4166e+00		  6.7274e+00	     7.128e-05	     6.976e-06	     6.278e-05	     0.000e+00
-6.4166e+00		  6.8007e+00	     6.646e-05	     7.512e-06	     5.858e-05	     0.000e+00
-6.4166e+00		  6.8740e+00	     7.245e-05	     8.134e-06	     6.358e-05	     0.000e+00
-6.4166e+00		  6.9473e+00	     8.135e-05	     7.051e-06	     7.319e-05	     0.000e+00
-6.4166e+00		  7.0205e+00	     6.531e-05	     7.371e-06	     5.716e-05	     0.000e+00
-6.4166e+00		  7.0938e+00	     5.700e-05	     1.031e-05	     4.589e-05	     0.000e+00
-6.4166e+00		  7.1671e+00	     5.021e-05	     9.415e-06	     4.003e-05	     0.000e+00
-6.4166e+00		  7.2404e+00	     3.272e-05	     2.344e-06	     3.002e-05	     0.000e+00
-6.4166e+00		  7.3137e+00	     2.165e-05	     2.680e-06	     1.897e-05	     0.000e+00
-6.4166e+00		  7.3869e+00	     2.378e-05	     7.860e-07	     2.263e-05	     0.000e+00
-6.4166e+00		  7.4602e+00	     2.310e-05	     4.619e-06	     1.848e-05	     0.000e+00
-6.4166e+00		  7.5335e+00	     1.721e-05	     4.197e-06	     1.263e-05	     0.000e+00
-6.4166e+00		  7.6068e+00	     2.000e-05	     5.024e-06	     1.498e-05	     0.000e+00
-6.4166e+00		  7.6801e+00	     9.273e-06	     2.296e-06	     6.190e-06	     0.000e+00
-6.4166e+00		  7.7533e+00	     4.119e-06	     1.509e-06	     2.610e-06	     0.000e+00
-6.4166e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.4166e+00		  7.8999e+00	     4.066e-07	     4.066e-07	     0.000e+00	     0.000e+00

-6.3486e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.3486e+00		  5.0419e+00	     1.329e-06	     0.000e+00	     1.329e-06	     0.000e+00
-6.3486e+00		  5.1152e+00	     4.049e-06	     0.000e+00	     4.049e-06	     0.000e+00
-6.3486e+00		  5.1885e+00	     1.055e-05	     0.000e+00	     1.055e-05	     0.000e+00
-6.3486e+00		  5.2618e+00	     8.977e-06	     0.000e+00	     8.977e-06	     0.000e+00
-6.3486e+00		  5.3351e+00	     1.423e-05	     0.000e+00	     1.423e-05	     0.000e+00
-6.3486e+00		  5.4083e+00	     5.663e-06	     0.000e+00	     5.663e-06	     0.000e+00
-6.3486e+00		  5.4816e+00	     1.543e-05	     0.000e+00	     1.499e-05	     0.000e+00
-6.3486e+00		  5.5549e+00	     2.446e-05	     4.635e-07	     2.399e-05	     0.000e+00
-6.3486e+00		  5.6282e+00	     2.915e-05	     0.000e+00	     2.915e-05	     0.000e+00
-6.3486e+00		  5.7015e+00	     4.273e-05	     0.000e+00	     4.273e-05	     0.000e+00
-6.3486e+00		  5.7748e+00	     6.397e-05	     1.335e-06	     6.264e-05	     0.000e+00
-6.3486e+00		  5.8480e+00	     9.875e-05	     1.784e-06	     9.696e-05	     0.000e+00
-6.3486e+00		  5.9213e+00	     1.242e-04	     1.886e-06	     1.224e-04	     0.000e+00
-6.3486e+00		  5.9946e+00	     1.280e-04	     1.825e-06	     1.248e-04	     0.000e+00
-6.3486e+00		  6.0679e+00	     1.216e-04	     1.821e-06	     1.189e-04	     0.000e+00
-6.3486e+00		  6.1412e+00	     1.105e-04	     1.758e-06	     1.082e-04	     0.000e+00
-6.3486e+00		  6.2144e+00	     1.060e-04	     3.252e-06	     1.014e-04	     0.000e+00
-6.3486e+00		  6.2877e+00	     9.036e-05	     2.741e-06	     8.677e-05	     0.000e+00
-6.3486e+00		  6.3610e+00	     8.706e-05	     3.105e-06	     8.267e-05	     0.000e+00
-6.3486e+00		  6.4343e+00	     9.303e-05	     4.430e-06	     8.677e-05	     0.000e+00
-6.3486e+00		  6.5076e+00	     9.896e-05	     1.012e-05	     8.789e-05	     0.000e+00
-6.3486e+00		  6.5808e+00	     9.914e-05	     3.956e-06	     9.388e-05	     0.000e+00
-6.3486e+00		  6.6541e+00	     8.092e-05	     5.415e-06	     7.509e-05	     0.000e+00
-6.3486e+00		  6.7274e+00	     7.558e-05	     6.700e-06	     6.888e-05	     0.000e+00
-6.3486e+00		  6.8007e+00	     8.069e-05	     1.079e-05	     6.903e-05	     0.000e+00
-6.3486e+00		  6.8740e+00	     8.231e-05	     9.886e-06	     7.197e-05	     0.000e+00
-6.3486e+00		  6.9473e+00	     7.999e-05	     4.459e-06	     7.553e-05	     0.000e+00
-6.3486e+00		  7.0205e+00	     8.117e-05	     7.569e-06	     7.088e-05	     0.000e+00
-6.3486e+00		  7.0938e+00	     6.580e-05	     1.220e-05	     5.360e-05	     0.000e+00
-6.3486e+00		  7.1671e+00	     4.822e-05	     9.872e-06	     3.693e-05	     0.000e+00
-6.3486e+00		  7.2404e+00	     4.870e-05	     6.759e-06	     4.194e-05	     0.000e+00
-6.3486e+00		  7.3137e+00	     2.141e-05	     2.196e-06	     1.921e-05	     0.000e+00
-6.3486e+00		  7.3869e+00	     2.256e-05	     2.316e-06	     2.024e-05	     0.000e+00
-6.3486e+00		  7.4602e+00	     1.568e-05	     3.164e-06	     1.252e-05	     0.000e+00
-6.3486e+00		  7.5335e+00	     1.432e-05	     5.433e-06	     8.443e-06	     0.000e+00
-6.3486e+00		  7.6068e+00	     1.063e-05	     1.715e-06	     8.920e-06	     0.000e+00
-6.3486e+00		  7.6801e+00	     8.608e-06	     2.295e-06	     6.313e-06	     0.000e+00
-6.3486e+00		  7.7533e+00	     1.771e-06	     0.000e+00	     1.771e-06	     0.000e+00
-6.3486e+00		  7.8266e+00	     1.807e-06	     8.915e-07	     9.157e-07	     0.000e+00
-6.3486e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.2806e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  5.1885e+00	     2.552e-06	     0.000e+00	     2.552e-06	     0.000e+00
-6.2806e+00		  5.2618e+00	     5.535e-06	     0.000e+00	     5.535e-06	     0.000e+00
-6.2806e+00		  5.3351e+00	     7.955e-06	     0.000e+00	     7.955e-06	     0.000e+00
-6.2806e+00		  5.4083e+00	     4.262e-06	     0.000e+00	     4.262e-06	     0.000e+00
-6.2806e+00		  5.4816e+00	     1.427e-05	     0.000e+00	     1.427e-05	     0.000e+00
-6.2806e+00		  5.5549e+00	     1.526e-05	     0.000e+00	     1.526e-05	     0.000e+00
-6.2806e+00		  5.6282e+00	     1.898e-05	     0.000e+00	     1.898e-05	     0.000e+00
-6.2806e+00		  5.7015e+00	     2.317e-05	     0.000e+00	     2.317e-05	     0.000e+00
-6.2806e+00		  5.7748e+00	     3.629e-05	     5.383e-07	     3.575e-05	     0.000e+00
-6.2806e+00		  5.8480e+00	     6.136e-05	     0.000e+00	     6.136e-05	     0.000e+00
-6.2806e+00		  5.9213e+00	     8.651e-05	     1.509e-06	     8.500e-05	     0.000e+00
-6.2806e+00		  5.9946e+00	     1.288e-04	     4.906e-07	     1.277e-04	     0.000e+00
-6.2806e+00		  6.0679e+00	     1.585e-04	     4.812e-06	     1.537e-04	     0.000e+00
-6.2806e+00		  6.1412e+00	     1.396e-04	     3.717e-06	     1.354e-04	     0.000e+00
-6.2806e+00		  6.2144e+00	     1.116e-04	     2.628e-06	     1.079e-04	     0.000e+00
-6.2806e+00		  6.2877e+00	     9.852e-05	     4.258e-06	     9.265e-05	     0.000e+00
-6.2806e+00		  6.3610e+00	     9.507e-05	     2.064e-06	     9.300e-05	     0.000e+00
-6.2806e+00		  6.4343e+00	     9.748e-05	     7.304e-06	     8.913e-05	     0.000e+00
-6.2806e+00		  6.5076e+00	     1.053e-04	     7.839e-06	     9.692e-05	     0.000e+00
-6.2806e+00		  6.5808e+00	     8.631e-05	     6.234e-06	     7.903e-05	     0.000e+00
-6.2806e+00		  6.6541e+00	     8.083e-05	     4.763e-06	     7.555e-05	     0.000e+00
-6.2806e+00		  6.7274e+00	     6.595e-05	     7.848e-06	     5.760e-05	     0.000e+00
-6.2806e+00		  6.8007e+00	     7.190e-05	     1.481e-05	     5.709e-05	     0.000e+00
-6.2806e+00		  6.8740e+00	     8.351e-05	     9.808e-06	     7.161e-05	     0.000e+00
-6.2806e+00		  6.9473e+00	     7.464e-05	     6.132e-06	     6.851e-05	     0.000e+00
-6.2806e+00		  7.0205e+00	     7.752e-05	     7.426e-06	     6.909e-05	     0.000e+00
-6.2806e+00		  7.0938e+00	     5.988e-05	     1.102e-05	     4.732e-05	     0.000e+00
-6.2806e+00		  7.1671e+00	     4.673e-05	     1.182e-05	     3.385e-05	     0.000e+00
-6.2806e+00		  7.2404e+00	     4.139e-05	     1.052e-05	     3.032e-05	     0.000e+00
-6.2806e+00		  7.3137e+00	     2.089e-05	     4.212e-06	     1.569e-05	     0.000e+00
-6.2806e+00		  7.3869e+00	     1.837e-05	     1.582e-06	     1.623e-05	     0.000e+00
-6.2806e+00		  7.4602e+00	     1.635e-05	     2.723e-06	     1.363e-05	     0.000e+00
-6.2806e+00		  7.5335e+00	     9.320e-06	     2.541e-06	     6.778e-06	     0.000e+00
-6.2806e+00		  7.6068e+00	     1.628e-05	     5.802e-06	     1.048e-05	     0.000e+00
-6.2806e+00		  7.6801e+00	     1.437e-05	     5.843e-06	     7.964e-06	     0.000e+00
-6.2806e+00		  7.7533e+00	     3.105e-06	     1.578e-06	     1.527e-06	     0.000e+00
-6.2806e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2806e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.2125e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.2125e+00		  5.1885e+00	     1.295e-06	     0.000e+00	     1.295e-06	     0.000e+00
-6.2125e+00		  5.2618e+00	     1.879e-06	     0.000e+00	     1.879e-06	     0.000e+00
-6.2125e+00		  5.3351e+00	     5.305e-06	     0.000e+00	     5.305e-06	     0.000e+00
-6.2125e+00		  5.4083e+00	     9.564e-06	     0.000e+00	     9.564e-06	     0.000e+00
-6.2125e+00		  5.4816e+00	     9.534e-06	     0.000e+00	     9.534e-06	     0.000e+00
-6.2125e+00		  5.5549e+00	     1.011e-05	     0.000e+00	     1.011e-05	     0.000e+00
-6.2125e+00		  5.6282e+00	     1.782e-05	     0.000e+00	     1.782e-05	     0.000e+00
-6.2125e+00		  5.7015e+00	     1.996e-05	     0.000e+00	     1.996e-05	     0.000e+00
-6.2125e+00		  5.7748e+00	     2.880e-05	     0.000e+00	     2.880e-05	     0.000e+00
-6.2125e+00		  5.8480e+00	     3.922e-05	     0.000e+00	     3.922e-05	     0.000e+00
-6.2125e+00		  5.9213e+00	     5.370e-05	     1.149e-06	     5.255e-05	     0.000e+00
-6.2125e+00		  5.9946e+00	     8.939e-05	     0.000e+00	     8.939e-05	     0.000e+00
-6.2125e+00		  6.0679e+00	     1.238e-04	     2.396e-06	     1.214e-04	     0.000e+00
-6.2125e+00		  6.1412e+00	     1.475e-04	     3.203e-06	     1.443e-04	     0.000e+00
-6.2125e+00		  6.2144e+00	     1.067e-04	     3.703e-06	     1.018e-04	     0.000e+00
-6.2125e+00		  6.2877e+00	     9.033e-05	     2.445e-06	     8.723e-05	     0.000e+00
-6.2125e+00		  6.3610e+00	     9.211e-05	     3.757e-06	     8.774e-05	     0.000e+00
-6.2125e+00		  6.4343e+00	     9.628e-05	     6.715e-06	     8.894e-05	     0.000e+00
-6.2125e+00		  6.5076e+00	     1.030e-04	     6.801e-06	     9.436e-05	     0.000e+00
-6.2125e+00		  6.5808e+00	     9.347e-05	     6.191e-06	     8.601e-05	     0.000e+00
-6.2125e+00		  6.6541e+00	     8.359e-05	     7.774e-06	     7.339e-05	     0.000e+00
-6.2125e+00		  6.7274e+00	     7.849e-05	     7.252e-06	     7.002e-05	     0.000e+00
-6.2125e+00		  6.8007e+00	     8.780e-05	     1.411e-05	     7.308e-05	     0.000e+00
-6.2125e+00		  6.8740e+00	     7.622e-05	     1.092e-05	     6.530e-05	     0.000e+00
-6.2125e+00		  6.9473e+00	     8.764e-05	     7.263e-06	     7.972e-05	     0.000e+00
-6.2125e+00		  7.0205e+00	     7.067e-05	     7.404e-06	     6.264e-05	     0.000e+00
-6.2125e+00		  7.0938e+00	     6.494e-05	     1.160e-05	     5.090e-05	     0.000e+00
-6.2125e+00		  7.1671e+00	     5.036e-05	     1.580e-05	     3.455e-05	     0.000e+00
-6.2125e+00		  7.2404e+00	     3.905e-05	     4.380e-06	     3.347e-05	     0.000e+00
-6.2125e+00		  7.3137e+00	     2.807e-05	     2.924e-06	     2.515e-05	     0.000e+00
-6.2125e+00		  7.3869e+00	     2.316e-05	     2.982e-06	     2.017e-05	     0.000e+00
-6.2125e+00		  7.4602e+00	     1.924e-05	     5.869e-07	     1.865e-05	     0.000e+00
-6.2125e+00		  7.5335e+00	     1.472e-05	     4.408e-06	     1.031e-05	     0.000e+00
-6.2125e+00		  7.6068e+00	     1.557e-05	     3.754e-06	     1.181e-05	     0.000e+00
-6.2125e+00		  7.6801e+00	     1.398e-05	     2.421e-06	     1.156e-05	     0.000e+00
-6.2125e+00		  7.7533e+00	     3.706e-06	     1.830e-06	     1.238e-06	     0.000e+00
-6.2125e+00		  7.8266e+00	     1.881e-06	     1.218e-06	     6.628e-07	     0.000e+00
-6.2125e+00		  7.8999e+00	     6.026e-07	     6.026e-07	     0.000e+00	     0.000e+00

-6.1445e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.1445e+00		  5.1885e+00	     6.703e-07	     0.000e+00	     6.703e-07	     0.000e+00
-6.1445e+00		  5.2618e+00	     4.155e-06	     0.000e+00	     3.479e-06	     0.000e+00
-6.1445e+00		  5.3351e+00	     7.116e-06	     0.000e+00	     7.116e-06	     0.000e+00
-6.1445e+00		  5.4083e+00	     7.132e-06	     0.000e+00	     7.132e-06	     0.000e+00
-6.1445e+00		  5.4816e+00	     1.176e-05	     0.000e+00	     1.176e-05	     0.000e+00
-6.1445e+00		  5.5549e+00	     2.086e-05	     0.000e+00	     2.086e-05	     0.000e+00
-6.1445e+00		  5.6282e+00	     8.464e-06	     0.000e+00	     8.464e-06	     0.000e+00
-6.1445e+00		  5.7015e+00	     9.280e-06	     0.000e+00	     9.280e-06	     0.000e+00
-6.1445e+00		  5.7748e+00	     1.764e-05	     7.104e-07	     1.693e-05	     0.000e+00
-6.1445e+00		  5.8480e+00	     2.337e-05	     0.000e+00	     2.337e-05	     0.000e+00
-6.1445e+00		  5.9213e+00	     3.477e-05	     0.000e+00	     3.477e-05	     0.000e+00
-6.1445e+00		  5.9946e+00	     5.914e-05	     1.434e-06	     5.771e-05	     0.000e+00
-6.1445e+00		  6.0679e+00	     8.263e-05	     2.151e-06	     7.974e-05	     0.000e+00
-6.1445e+00		  6.1412e+00	     1.338e-04	     4.331e-06	     1.295e-04	     0.000e+00
-6.1445e+00		  6.2144e+00	     1.439e-04	     4.193e-06	     1.398e-04	     0.000e+00
-6.1445e+00		  6.2877e+00	     1.103e-04	     2.145e-06	     1.067e-04	     0.000e+00
-6.1445e+00		  6.3610e+00	     9.724e-05	     4.269e-06	     9.223e-05	     0.000e+00
-6.1445e+00		  6.4343e+00	     9.229e-05	     6.857e-07	     9.015e-05	     0.000e+00
-6.1445e+00		  6.5076e+00	     1.012e-04	     1.006e-05	     9.045e-05	     0.000e+00
-6.1445e+00		  6.5808e+00	     1.066e-04	     4.304e-06	     1.023e-04	     0.000e+00
-6.1445e+00		  6.6541e+00	     9.436e-05	     6.519e-06	     8.634e-05	     0.000e+00
-6.1445e+00		  6.7274e+00	     7.523e-05	     7.885e-06	     6.734e-05	     0.000e+00
-6.1445e+00		  6.8007e+00	     7.556e-05	     1.147e-05	     6.408e-05	     0.000e+00
-6.1445e+00		  6.8740e+00	     9.295e-05	     1.541e-05	     7.473e-05	     0.000e+00
-6.1445e+00		  6.9473e+00	     8.033e-05	     1.186e-05	     6.774e-05	     0.000e+00
-6.1445e+00		  7.0205e+00	     7.290e-05	     8.103e-06	     6.480e-05	     0.000e+00
-6.1445e+00		  7.0938e+00	     7.682e-05	     8.609e-06	     6.753e-05	     0.000e+00
-6.1445e+00		  7.1671e+00	     6.135e-05	     1.779e-05	     4.355e-05	     0.000e+00
-6.1445e+00		  7.2404e+00	     3.535e-05	     5.112e-06	     2.947e-05	     0.000e+00
-6.1445e+00		  7.3137e+00	     2.345e-05	     5.587e-06	     1.786e-05	     0.000e+00
-6.1445e+00		  7.3869e+00	     1.625e-05	     1.412e-06	     1.484e-05	     0.000e+00
-6.1445e+00		  7.4602e+00	     1.997e-05	     1.372e-06	     1.789e-05	     0.000e+00
-6.1445e+00		  7.5335e+00	     1.552e-05	     2.868e-06	     1.265e-05	     0.000e+00
-6.1445e+00		  7.6068e+00	     1.430e-05	     4.317e-06	     9.294e-06	     0.000e+00
-6.1445e+00		  7.6801e+00	     1.507e-05	     7.853e-06	     6.470e-06	     0.000e+00
-6.1445e+00		  7.7533e+00	     9.412e-06	     5.767e-06	     3.645e-06	     0.000e+00
-6.1445e+00		  7.8266e+00	     1.522e-06	     7.703e-07	     7.516e-07	     0.000e+00
-6.1445e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.0765e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0765e+00		  5.3351e+00	     5.024e-06	     0.000e+00	     5.024e-06	     0.000e+00
-6.0765e+00		  5.4083e+00	     1.759e-05	     0.000e+00	     1.759e-05	     0.000e+00
-6.0765e+00		  5.4816e+00	     1.759e-05	     0.000e+00	     1.759e-05	     0.000e+00
-6.0765e+00		  5.5549e+00	     1.190e-05	     0.000e+00	     1.190e-05	     0.000e+00
-6.0765e+00		  5.6282e+00	     1.319e-05	     0.000e+00	     1.319e-05	     0.000e+00
-6.0765e+00		  5.7015e+00	     1.677e-05	     0.000e+00	     1.677e-05	     0.000e+00
-6.0765e+00		  5.7748e+00	     1.276e-05	     0.000e+00	     1.276e-05	     0.000e+00
-6.0765e+00		  5.8480e+00	     7.394e-06	     0.000e+00	     7.394e-06	     0.000e+00
-6.0765e+00		  5.9213e+00	     9.133e-06	     0.000e+00	     9.133e-06	     0.000e+00
-6.0765e+00		  5.9946e+00	     2.546e-05	     7.965e-07	     2.466e-05	     0.000e+00
-6.0765e+00		  6.0679e+00	     5.384e-05	     0.000e+00	     5.384e-05	     0.000e+00
-6.0765e+00		  6.1412e+00	     5.697e-05	     2.387e-06	     5.459e-05	     0.000e+00
-6.0765e+00		  6.2144e+00	     1.129e-04	     3.349e-06	     1.095e-04	     0.000e+00
-6.0765e+00		  6.2877e+00	     1.352e-04	     1.604e-06	     1.336e-04	     0.000e+00
-6.0765e+00		  6.3610e+00	     1.204e-04	     3.371e-06	     1.170e-04	     0.000e+00
-6.0765e+00		  6.4343e+00	     1.148e-04	     1.697e-06	     1.131e-04	     0.000e+00
-6.0765e+00		  6.5076e+00	     1.221e-04	     1.027e-05	     1.110e-04	     0.000e+00
-6.0765e+00		  6.5808e+00	     1.082e-04	     5.737e-06	     1.017e-04	     0.000e+00
-6.0765e+00		  6.6541e+00	     9.625e-05	     6.597e-06	     8.965e-05	     0.000e+00
-6.0765e+00		  6.7274e+00	     9.489e-05	     1.015e-05	     8.397e-05	     0.000e+00
-6.0765e+00		  6.8007e+00	     8.371e-05	     1.098e-05	     7.194e-05	     0.000e+00
-6.0765e+00		  6.8740e+00	     9.353e-05	     1.656e-05	     7.615e-05	     0.000e+00
-6.0765e+00		  6.9473e+00	     6.280e-05	     1.100e-05	     5.180e-05	     0.000e+00
-6.0765e+00		  7.0205e+00	     9.739e-05	     1.084e-05	     8.655e-05	     0.000e+00
-6.0765e+00		  7.0938e+00	     7.199e-05	     1.002e-05	     6.108e-05	     0.000e+00
-6.0765e+00		  7.1671e+00	     6.731e-05	     2.215e-05	     4.426e-05	     0.000e+00
-6.0765e+00		  7.2404e+00	     4.100e-05	     8.308e-06	     3.188e-05	     0.000e+00
-6.0765e+00		  7.3137e+00	     3.674e-05	     7.625e-06	     2.824e-05	     0.000e+00
-6.0765e+00		  7.3869e+00	     1.934e-05	     3.542e-06	     1.580e-05	     0.000e+00
-6.0765e+00		  7.4602e+00	     1.194e-05	     1.703e-06	     1.023e-05	     0.000e+00
-6.0765e+00		  7.5335e+00	     1.412e-05	     1.577e-06	     1.254e-05	     0.000e+00
-6.0765e+00		  7.6068e+00	     1.256e-05	     3.393e-06	     9.171e-06	     0.000e+00
-6.0765e+00		  7.6801e+00	     1.679e-05	     7.575e-06	     9.212e-06	     0.000e+00
-6.0765e+00		  7.7533e+00	     1.081e-05	     6.639e-06	     4.170e-06	     0.000e+00
-6.0765e+00		  7.8266e+00	     8.756e-07	     8.756e-07	     0.000e+00	     0.000e+00
-6.0765e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-6.0085e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  5.4083e+00	     3.650e-06	     0.000e+00	     3.650e-06	     0.000e+00
-6.0085e+00		  5.4816e+00	     2.925e-06	     0.000e+00	     2.925e-06	     0.000e+00
-6.0085e+00		  5.5549e+00	     3.861e-06	     0.000e+00	     3.861e-06	     0.000e+00
-6.0085e+00		  5.6282e+00	     3.933e-06	     0.000e+00	     3.933e-06	     0.000e+00
-6.0085e+00		  5.7015e+00	     1.059e-06	     0.000e+00	     1.059e-06	     0.000e+00
-6.0085e+00		  5.7748e+00	     3.756e-06	     0.000e+00	     3.756e-06	     0.000e+00
-6.0085e+00		  5.8480e+00	     6.830e-06	     0.000e+00	     6.830e-06	     0.000e+00
-6.0085e+00		  5.9213e+00	     1.290e-05	     0.000e+00	     1.290e-05	     0.000e+00
-6.0085e+00		  5.9946e+00	     2.268e-05	     0.000e+00	     2.268e-05	     0.000e+00
-6.0085e+00		  6.0679e+00	     2.442e-05	     0.000e+00	     2.442e-05	     0.000e+00
-6.0085e+00		  6.1412e+00	     3.617e-05	     2.935e-06	     3.323e-05	     0.000e+00
-6.0085e+00		  6.2144e+00	     5.660e-05	     1.911e-06	     5.469e-05	     0.000e+00
-6.0085e+00		  6.2877e+00	     9.752e-05	     9.368e-07	     9.658e-05	     0.000e+00
-6.0085e+00		  6.3610e+00	     1.223e-04	     2.906e-06	     1.194e-04	     0.000e+00
-6.0085e+00		  6.4343e+00	     1.338e-04	     7.748e-06	     1.260e-04	     0.000e+00
-6.0085e+00		  6.5076e+00	     1.062e-04	     5.930e-06	     1.003e-04	     0.000e+00
-6.0085e+00		  6.5808e+00	     1.220e-04	     3.891e-06	     1.151e-04	     0.000e+00
-6.0085e+00		  6.6541e+00	     1.068e-04	     1.096e-05	     9.490e-05	     0.000e+00
-6.0085e+00		  6.7274e+00	     1.027e-04	     9.872e-06	     9.180e-05	     0.000e+00
-6.0085e+00		  6.8007e+00	     6.550e-05	     9.742e-06	     5.575e-05	     0.000e+00
-6.0085e+00		  6.8740e+00	     7.813e-05	     1.777e-05	     5.931e-05	     0.000e+00
-6.0085e+00		  6.9473e+00	     8.730e-05	     2.281e-05	     6.355e-05	     0.000e+00
-6.0085e+00		  7.0205e+00	     7.925e-05	     8.828e-06	     6.849e-05	     0.000e+00
-6.0085e+00		  7.0938e+00	     8.858e-05	     1.068e-05	     7.790e-05	     0.000e+00
-6.0085e+00		  7.1671e+00	     6.867e-05	     2.134e-05	     4.536e-05	     0.000e+00
-6.0085e+00		  7.2404e+00	     4.702e-05	     1.567e-05	     3.135e-05	     0.000e+00
-6.0085e+00		  7.3137e+00	     4.075e-05	     7.712e-06	     3.210e-05	     0.000e+00
-6.0085e+00		  7.3869e+00	     1.560e-05	     0.000e+00	     1.560e-05	     0.000e+00
-6.0085e+00		  7.4602e+00	     1.456e-05	     1.025e-06	     1.354e-05	     0.000e+00
-6.0085e+00		  7.5335e+00	     1.203e-05	     9.456e-07	     1.109e-05	     0.000e+00
-6.0085e+00		  7.6068e+00	     1.167e-05	     3.946e-06	     6.818e-06	     0.000e+00
-6.0085e+00		  7.6801e+00	     2.141e-05	     8.746e-06	     1.079e-05	     0.000e+00
-6.0085e+00		  7.7533e+00	     7.841e-06	     5.028e-06	     2.813e-06	     0.000e+00
-6.0085e+00		  7.8266e+00	     9.896e-07	     0.000e+00	     0.000e+00	     0.000e+00
-6.0085e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.9404e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  5.1885e+00	     1.239e-06	     0.000e+00	     1.239e-06	     0.000e+00
-5.9404e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  5.4083e+00	     1.236e-06	     0.000e+00	     1.236e-06	     0.000e+00
-5.9404e+00		  5.4816e+00	     1.130e-06	     0.000e+00	     1.130e-06	     0.000e+00
-5.9404e+00		  5.5549e+00	     9.010e-06	     0.000e+00	     9.010e-06	     0.000e+00
-5.9404e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.9404e+00		  5.7015e+00	     4.373e-06	     0.000e+00	     4.373e-06	     0.000e+00
-5.9404e+00		  5.7748e+00	     1.257e-05	     0.000e+00	     1.257e-05	     0.000e+00
-5.9404e+00		  5.8480e+00	     2.271e-06	     0.000e+00	     2.271e-06	     0.000e+00
-5.9404e+00		  5.9213e+00	     4.327e-06	     0.000e+00	     4.327e-06	     0.000e+00
-5.9404e+00		  5.9946e+00	     1.967e-05	     0.000e+00	     1.967e-05	     0.000e+00
-5.9404e+00		  6.0679e+00	     1.347e-05	     0.000e+00	     1.347e-05	     0.000e+00
-5.9404e+00		  6.1412e+00	     1.034e-05	     1.073e-06	     9.270e-06	     0.000e+00
-5.9404e+00		  6.2144e+00	     3.781e-05	     2.220e-06	     3.559e-05	     0.000e+00
-5.9404e+00		  6.2877e+00	     5.747e-05	     0.000e+00	     5.747e-05	     0.000e+00
-5.9404e+00		  6.3610e+00	     9.444e-05	     2.281e-06	     9.216e-05	     0.000e+00
-5.9404e+00		  6.4343e+00	     1.357e-04	     6.701e-06	     1.290e-04	     0.000e+00
-5.9404e+00		  6.5076e+00	     1.269e-04	     3.482e-06	     1.235e-04	     0.000e+00
-5.9404e+00		  6.5808e+00	     1.122e-04	     6.846e-06	     1.032e-04	     0.000e+00
-5.9404e+00		  6.6541e+00	     1.257e-04	     7.936e-06	     1.178e-04	     0.000e+00
-5.9404e+00		  6.7274e+00	     1.068e-04	     7.056e-06	     9.862e-05	     0.000e+00
-5.9404e+00		  6.8007e+00	     8.350e-05	     1.141e-05	     7.088e-05	     0.000e+00
-5.9404e+00		  6.8740e+00	     7.549e-05	     1.133e-05	     6.416e-05	     0.000e+00
-5.9404e+00		  6.9473e+00	     6.650e-05	     1.488e-05	     5.162e-05	     0.000e+00
-5.9404e+00		  7.0205e+00	     6.387e-05	     9.072e-06	     5.480e-05	     0.000e+00
-5.9404e+00		  7.0938e+00	     7.938e-05	     1.358e-05	     6.467e-05	     0.000e+00
-5.9404e+00		  7.1671e+00	     5.356e-05	     1.576e-05	     3.780e-05	     0.000e+00
-5.9404e+00		  7.2404e+00	     5.649e-05	     1.847e-05	     3.694e-05	     0.000e+00
-5.9404e+00		  7.3137e+00	     3.930e-05	     6.895e-06	     3.240e-05	     0.000e+00
-5.9404e+00		  7.3869e+00	     2.390e-05	     3.401e-06	     2.050e-05	     0.000e+00
-5.9404e+00		  7.4602e+00	     2.132e-05	     4.562e-06	     1.676e-05	     0.000e+00
-5.9404e+00		  7.5335e+00	     1.936e-05	     1.215e-06	     1.814e-05	     0.000e+00
-5.9404e+00		  7.6068e+00	     1.147e-05	     3.391e-06	     8.083e-06	     0.000e+00
-5.9404e+00		  7.6801e+00	     1.492e-05	     1.147e-05	     3.453e-06	     0.000e+00
-5.9404e+00		  7.7533e+00	     8.093e-06	     4.708e-06	     3.385e-06	     0.000e+00
-5.9404e+00		  7.8266e+00	     2.285e-06	     2.285e-06	     0.000e+00	     0.000e+00
-5.9404e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.8724e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  5.1885e+00	     2.507e-06	     0.000e+00	     2.507e-06	     0.000e+00
-5.8724e+00		  5.2618e+00	     2.526e-06	     0.000e+00	     2.526e-06	     0.000e+00
-5.8724e+00		  5.3351e+00	     5.114e-06	     0.000e+00	     5.114e-06	     0.000e+00
-5.8724e+00		  5.4083e+00	     6.274e-06	     0.000e+00	     6.274e-06	     0.000e+00
-5.8724e+00		  5.4816e+00	     1.241e-06	     0.000e+00	     1.241e-06	     0.000e+00
-5.8724e+00		  5.5549e+00	     1.316e-06	     0.000e+00	     1.316e-06	     0.000e+00
-5.8724e+00		  5.6282e+00	     1.083e-05	     0.000e+00	     1.083e-05	     0.000e+00
-5.8724e+00		  5.7015e+00	     7.047e-06	     0.000e+00	     7.047e-06	     0.000e+00
-5.8724e+00		  5.7748e+00	     1.116e-05	     0.000e+00	     1.116e-05	     0.000e+00
-5.8724e+00		  5.8480e+00	     1.210e-05	     0.000e+00	     1.210e-05	     0.000e+00
-5.8724e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8724e+00		  5.9946e+00	     1.478e-05	     0.000e+00	     1.478e-05	     0.000e+00
-5.8724e+00		  6.0679e+00	     1.051e-05	     0.000e+00	     1.051e-05	     0.000e+00
-5.8724e+00		  6.1412e+00	     8.116e-06	     0.000e+00	     8.116e-06	     0.000e+00
-5.8724e+00		  6.2144e+00	     1.888e-05	     0.000e+00	     1.888e-05	     0.000e+00
-5.8724e+00		  6.2877e+00	     1.730e-05	     0.000e+00	     1.730e-05	     0.000e+00
-5.8724e+00		  6.3610e+00	     3.557e-05	     0.000e+00	     3.557e-05	     0.000e+00
-5.8724e+00		  6.4343e+00	     9.431e-05	     5.397e-06	     8.891e-05	     0.000e+00
-5.8724e+00		  6.5076e+00	     1.286e-04	     7.959e-06	     1.207e-04	     0.000e+00
-5.8724e+00		  6.5808e+00	     1.474e-04	     1.372e-05	     1.311e-04	     0.000e+00
-5.8724e+00		  6.6541e+00	     1.142e-04	     7.956e-06	     1.062e-04	     0.000e+00
-5.8724e+00		  6.7274e+00	     1.041e-04	     6.751e-06	     9.738e-05	     0.000e+00
-5.8724e+00		  6.8007e+00	     7.137e-05	     9.485e-06	     6.055e-05	     0.000e+00
-5.8724e+00		  6.8740e+00	     8.579e-05	     1.711e-05	     6.868e-05	     0.000e+00
-5.8724e+00		  6.9473e+00	     9.682e-05	     2.002e-05	     7.680e-05	     0.000e+00
-5.8724e+00		  7.0205e+00	     6.986e-05	     1.064e-05	     5.785e-05	     0.000e+00
-5.8724e+00		  7.0938e+00	     8.202e-05	     1.721e-05	     6.481e-05	     0.000e+00
-5.8724e+00		  7.1671e+00	     7.006e-05	     2.522e-05	     4.484e-05	     0.000e+00
-5.8724e+00		  7.2404e+00	     3.990e-05	     1.175e-05	     2.675e-05	     0.000e+00
-5.8724e+00		  7.3137e+00	     4.066e-05	     9.571e-06	     3.109e-05	     0.000e+00
-5.8724e+00		  7.3869e+00	     2.919e-05	     2.724e-06	     2.646e-05	     0.000e+00
-5.8724e+00		  7.4602e+00	     2.421e-05	     1.254e-06	     2.163e-05	     0.000e+00
-5.8724e+00		  7.5335e+00	     1.182e-05	     0.000e+00	     1.182e-05	     0.000e+00
-5.8724e+00		  7.6068e+00	     8.184e-06	     2.864e-06	     5.321e-06	     0.000e+00
-5.8724e+00		  7.6801e+00	     2.786e-05	     1.215e-05	     1.571e-05	     0.000e+00
-5.8724e+00		  7.7533e+00	     1.195e-05	     1.068e-05	     1.273e-06	     0.000e+00
-5.8724e+00		  7.8266e+00	     2.719e-06	     2.719e-06	     0.000e+00	     0.000e+00
-5.8724e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.8044e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  5.3351e+00	     4.575e-06	     0.000e+00	     4.575e-06	     0.000e+00
-5.8044e+00		  5.4083e+00	     7.644e-06	     0.000e+00	     7.644e-06	     0.000e+00
-5.8044e+00		  5.4816e+00	     6.013e-06	     0.000e+00	     6.013e-06	     0.000e+00
-5.8044e+00		  5.5549e+00	     4.561e-06	     0.000e+00	     4.561e-06	     0.000e+00
-5.8044e+00		  5.6282e+00	     1.542e-06	     0.000e+00	     1.542e-06	     0.000e+00
-5.8044e+00		  5.7015e+00	     6.138e-06	     0.000e+00	     6.138e-06	     0.000e+00
-5.8044e+00		  5.7748e+00	     1.248e-05	     0.000e+00	     1.248e-05	     0.000e+00
-5.8044e+00		  5.8480e+00	     9.214e-06	     0.000e+00	     9.214e-06	     0.000e+00
-5.8044e+00		  5.9213e+00	     4.448e-06	     0.000e+00	     4.448e-06	     0.000e+00
-5.8044e+00		  5.9946e+00	     1.492e-06	     0.000e+00	     1.492e-06	     0.000e+00
-5.8044e+00		  6.0679e+00	     1.077e-05	     0.000e+00	     1.077e-05	     0.000e+00
-5.8044e+00		  6.1412e+00	     2.953e-06	     0.000e+00	     2.953e-06	     0.000e+00
-5.8044e+00		  6.2144e+00	     2.929e-06	     0.000e+00	     2.929e-06	     0.000e+00
-5.8044e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.8044e+00		  6.3610e+00	     4.645e-06	     0.000e+00	     4.645e-06	     0.000e+00
-5.8044e+00		  6.4343e+00	     3.415e-05	     0.000e+00	     3.415e-05	     0.000e+00
-5.8044e+00		  6.5076e+00	     7.894e-05	     1.562e-06	     7.738e-05	     0.000e+00
-5.8044e+00		  6.5808e+00	     9.500e-05	     4.776e-06	     9.022e-05	     0.000e+00
-5.8044e+00		  6.6541e+00	     1.479e-04	     9.409e-06	     1.369e-04	     0.000e+00
-5.8044e+00		  6.7274e+00	     1.245e-04	     7.769e-06	     1.167e-04	     0.000e+00
-5.8044e+00		  6.8007e+00	     7.794e-05	     6.017e-06	     7.192e-05	     0.000e+00
-5.8044e+00		  6.8740e+00	     8.909e-05	     2.206e-05	     6.703e-05	     0.000e+00
-5.8044e+00		  6.9473e+00	     7.718e-05	     1.093e-05	     6.625e-05	     0.000e+00
-5.8044e+00		  7.0205e+00	     1.004e-04	     2.334e-05	     7.559e-05	     0.000e+00
-5.8044e+00		  7.0938e+00	     9.702e-05	     1.483e-05	     7.907e-05	     0.000e+00
-5.8044e+00		  7.1671e+00	     6.396e-05	     2.269e-05	     4.126e-05	     0.000e+00
-5.8044e+00		  7.2404e+00	     5.061e-05	     1.418e-05	     3.643e-05	     0.000e+00
-5.8044e+00		  7.3137e+00	     3.986e-05	     1.122e-05	     2.697e-05	     0.000e+00
-5.8044e+00		  7.3869e+00	     3.636e-05	     4.841e-06	     2.983e-05	     0.000e+00
-5.8044e+00		  7.4602e+00	     1.766e-05	     4.828e-06	     1.283e-05	     0.000e+00
-5.8044e+00		  7.5335e+00	     6.291e-06	     1.664e-06	     4.628e-06	     0.000e+00
-5.8044e+00		  7.6068e+00	     9.401e-06	     3.162e-06	     6.239e-06	     0.000e+00
-5.8044e+00		  7.6801e+00	     2.501e-05	     1.105e-05	     1.239e-05	     0.000e+00
-5.8044e+00		  7.7533e+00	     1.562e-05	     1.416e-05	     1.460e-06	     0.000e+00
-5.8044e+00		  7.8266e+00	     4.757e-06	     4.757e-06	     0.000e+00	     0.000e+00
-5.8044e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.7363e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  5.6282e+00	     1.919e-06	     0.000e+00	     1.919e-06	     0.000e+00
-5.7363e+00		  5.7015e+00	     5.773e-06	     0.000e+00	     5.773e-06	     0.000e+00
-5.7363e+00		  5.7748e+00	     1.517e-05	     0.000e+00	     1.517e-05	     0.000e+00
-5.7363e+00		  5.8480e+00	     1.113e-05	     0.000e+00	     1.113e-05	     0.000e+00
-5.7363e+00		  5.9213e+00	     3.642e-06	     0.000e+00	     3.642e-06	     0.000e+00
-5.7363e+00		  5.9946e+00	     1.931e-06	     0.000e+00	     1.931e-06	     0.000e+00
-5.7363e+00		  6.0679e+00	     9.541e-06	     1.891e-06	     7.650e-06	     0.000e+00
-5.7363e+00		  6.1412e+00	     5.612e-06	     1.887e-06	     3.725e-06	     0.000e+00
-5.7363e+00		  6.2144e+00	     3.719e-06	     0.000e+00	     3.719e-06	     0.000e+00
-5.7363e+00		  6.2877e+00	     1.118e-05	     0.000e+00	     1.118e-05	     0.000e+00
-5.7363e+00		  6.3610e+00	     1.451e-05	     0.000e+00	     1.451e-05	     0.000e+00
-5.7363e+00		  6.4343e+00	     4.378e-05	     0.000e+00	     4.378e-05	     0.000e+00
-5.7363e+00		  6.5076e+00	     2.929e-05	     0.000e+00	     2.929e-05	     0.000e+00
-5.7363e+00		  6.5808e+00	     5.481e-05	     5.754e-06	     4.724e-05	     0.000e+00
-5.7363e+00		  6.6541e+00	     1.017e-04	     5.406e-06	     9.625e-05	     0.000e+00
-5.7363e+00		  6.7274e+00	     1.363e-04	     9.148e-06	     1.271e-04	     0.000e+00
-5.7363e+00		  6.8007e+00	     1.105e-04	     9.262e-06	     1.013e-04	     0.000e+00
-5.7363e+00		  6.8740e+00	     7.425e-05	     1.666e-05	     5.759e-05	     0.000e+00
-5.7363e+00		  6.9473e+00	     8.195e-05	     1.666e-05	     6.529e-05	     0.000e+00
-5.7363e+00		  7.0205e+00	     8.962e-05	     1.295e-05	     7.667e-05	     0.000e+00
-5.7363e+00		  7.0938e+00	     7.745e-05	     1.080e-05	     6.665e-05	     0.000e+00
-5.7363e+00		  7.1671e+00	     6.099e-05	     1.309e-05	     4.790e-05	     0.000e+00
-5.7363e+00		  7.2404e+00	     5.192e-05	     2.030e-05	     3.162e-05	     0.000e+00
-5.7363e+00		  7.3137e+00	     4.921e-05	     1.251e-05	     3.670e-05	     0.000e+00
-5.7363e+00		  7.3869e+00	     2.929e-05	     7.259e-06	     2.203e-05	     0.000e+00
-5.7363e+00		  7.4602e+00	     5.517e-06	     1.739e-06	     3.778e-06	     0.000e+00
-5.7363e+00		  7.5335e+00	     1.269e-05	     0.000e+00	     1.269e-05	     0.000e+00
-5.7363e+00		  7.6068e+00	     1.309e-05	     1.850e-06	     1.123e-05	     0.000e+00
-5.7363e+00		  7.6801e+00	     8.933e-06	     1.709e-06	     7.225e-06	     0.000e+00
-5.7363e+00		  7.7533e+00	     1.080e-05	     1.080e-05	     0.000e+00	     0.000e+00
-5.7363e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.7363e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.6683e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.4816e+00	     2.181e-06	     0.000e+00	     2.181e-06	     0.000e+00
-5.6683e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.6282e+00	     8.680e-06	     0.000e+00	     8.680e-06	     0.000e+00
-5.6683e+00		  5.7015e+00	     4.253e-06	     0.000e+00	     4.253e-06	     0.000e+00
-5.6683e+00		  5.7748e+00	     1.073e-05	     0.000e+00	     1.073e-05	     0.000e+00
-5.6683e+00		  5.8480e+00	     8.648e-06	     0.000e+00	     8.648e-06	     0.000e+00
-5.6683e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6683e+00		  6.0679e+00	     1.011e-05	     0.000e+00	     1.011e-05	     0.000e+00
-5.6683e+00		  6.1412e+00	     4.050e-06	     0.000e+00	     4.050e-06	     0.000e+00
-5.6683e+00		  6.2144e+00	     8.994e-06	     0.000e+00	     8.994e-06	     0.000e+00
-5.6683e+00		  6.2877e+00	     4.400e-06	     0.000e+00	     4.400e-06	     0.000e+00
-5.6683e+00		  6.3610e+00	     2.103e-06	     0.000e+00	     2.103e-06	     0.000e+00
-5.6683e+00		  6.4343e+00	     8.157e-06	     0.000e+00	     8.157e-06	     0.000e+00
-5.6683e+00		  6.5076e+00	     1.260e-05	     0.000e+00	     1.260e-05	     0.000e+00
-5.6683e+00		  6.5808e+00	     3.027e-05	     2.152e-06	     2.812e-05	     0.000e+00
-5.6683e+00		  6.6541e+00	     4.017e-05	     6.369e-06	     3.380e-05	     0.000e+00
-5.6683e+00		  6.7274e+00	     7.094e-05	     1.057e-05	     6.037e-05	     0.000e+00
-5.6683e+00		  6.8007e+00	     9.387e-05	     8.611e-06	     8.526e-05	     0.000e+00
-5.6683e+00		  6.8740e+00	     6.850e-05	     1.108e-05	     5.325e-05	     0.000e+00
-5.6683e+00		  6.9473e+00	     8.687e-05	     1.948e-05	     6.739e-05	     0.000e+00
-5.6683e+00		  7.0205e+00	     9.464e-05	     1.729e-05	     7.512e-05	     0.000e+00
-5.6683e+00		  7.0938e+00	     5.809e-05	     1.305e-05	     4.504e-05	     0.000e+00
-5.6683e+00		  7.1671e+00	     1.011e-04	     1.914e-05	     7.977e-05	     0.000e+00
-5.6683e+00		  7.2404e+00	     5.737e-05	     2.106e-05	     3.631e-05	     0.000e+00
-5.6683e+00		  7.3137e+00	     3.876e-05	     1.307e-05	     2.569e-05	     0.000e+00
-5.6683e+00		  7.3869e+00	     3.630e-05	     6.118e-06	     3.018e-05	     0.000e+00
-5.6683e+00		  7.4602e+00	     1.531e-05	     0.000e+00	     1.531e-05	     0.000e+00
-5.6683e+00		  7.5335e+00	     2.397e-05	     0.000e+00	     2.397e-05	     0.000e+00
-5.6683e+00		  7.6068e+00	     1.668e-05	     0.000e+00	     1.668e-05	     0.000e+00
-5.6683e+00		  7.6801e+00	     1.519e-05	     8.547e-06	     6.640e-06	     0.000e+00
-5.6683e+00		  7.7533e+00	     1.994e-05	     1.994e-05	     0.000e+00	     0.000e+00
-5.6683e+00		  7.8266e+00	     2.276e-06	     2.276e-06	     0.000e+00	     0.000e+00
-5.6683e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.6003e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.3351e+00	     2.326e-06	     0.000e+00	     2.326e-06	     0.000e+00
-5.6003e+00		  5.4083e+00	     9.328e-06	     0.000e+00	     9.328e-06	     0.000e+00
-5.6003e+00		  5.4816e+00	     7.004e-06	     0.000e+00	     7.004e-06	     0.000e+00
-5.6003e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  6.2877e+00	     1.551e-05	     0.000e+00	     1.551e-05	     0.000e+00
-5.6003e+00		  6.3610e+00	     2.457e-06	     0.000e+00	     2.457e-06	     0.000e+00
-5.6003e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.6003e+00		  6.5076e+00	     5.058e-06	     0.000e+00	     5.058e-06	     0.000e+00
-5.6003e+00		  6.5808e+00	     4.886e-06	     0.000e+00	     4.886e-06	     0.000e+00
-5.6003e+00		  6.6541e+00	     1.445e-05	     2.415e-06	     1.204e-05	     0.000e+00
-5.6003e+00		  6.7274e+00	     2.700e-05	     2.416e-06	     2.458e-05	     0.000e+00
-5.6003e+00		  6.8007e+00	     7.466e-05	     2.467e-06	     7.219e-05	     0.000e+00
-5.6003e+00		  6.8740e+00	     8.960e-05	     1.508e-05	     7.201e-05	     0.000e+00
-5.6003e+00		  6.9473e+00	     9.067e-05	     3.060e-05	     6.007e-05	     0.000e+00
-5.6003e+00		  7.0205e+00	     8.096e-05	     1.798e-05	     6.035e-05	     0.000e+00
-5.6003e+00		  7.0938e+00	     1.034e-04	     1.792e-05	     8.549e-05	     0.000e+00
-5.6003e+00		  7.1671e+00	     6.027e-05	     1.230e-05	     4.798e-05	     0.000e+00
-5.6003e+00		  7.2404e+00	     4.754e-05	     2.731e-05	     2.023e-05	     0.000e+00
-5.6003e+00		  7.3137e+00	     4.570e-05	     1.780e-05	     2.790e-05	     0.000e+00
-5.6003e+00		  7.3869e+00	     2.485e-05	     5.083e-06	     1.977e-05	     0.000e+00
-5.6003e+00		  7.4602e+00	     1.806e-05	     0.000e+00	     1.806e-05	     0.000e+00
-5.6003e+00		  7.5335e+00	     9.893e-06	     0.000e+00	     9.893e-06	     0.000e+00
-5.6003e+00		  7.6068e+00	     2.418e-06	     0.000e+00	     2.418e-06	     0.000e+00
-5.6003e+00		  7.6801e+00	     1.232e-05	     9.730e-06	     2.587e-06	     0.000e+00
-5.6003e+00		  7.7533e+00	     1.996e-05	     1.996e-05	     0.000e+00	     0.000e+00
-5.6003e+00		  7.8266e+00	     9.982e-06	     9.982e-06	     0.000e+00	     0.000e+00
-5.6003e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.5323e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  5.8480e+00	     1.148e-05	     0.000e+00	     1.148e-05	     0.000e+00
-5.5323e+00		  5.9213e+00	     1.164e-05	     0.000e+00	     1.164e-05	     0.000e+00
-5.5323e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  6.2877e+00	     1.107e-05	     0.000e+00	     1.107e-05	     0.000e+00
-5.5323e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.5323e+00		  6.6541e+00	     1.160e-05	     2.723e-06	     8.875e-06	     0.000e+00
-5.5323e+00		  6.7274e+00	     1.162e-05	     0.000e+00	     1.162e-05	     0.000e+00
-5.5323e+00		  6.8007e+00	     1.970e-05	     5.485e-06	     1.421e-05	     0.000e+00
-5.5323e+00		  6.8740e+00	     5.591e-05	     2.782e-06	     5.313e-05	     0.000e+00
-5.5323e+00		  6.9473e+00	     7.801e-05	     2.083e-05	     5.718e-05	     0.000e+00
-5.5323e+00		  7.0205e+00	     1.014e-04	     2.076e-05	     8.064e-05	     0.000e+00
-5.5323e+00		  7.0938e+00	     9.705e-05	     2.050e-05	     7.656e-05	     0.000e+00
-5.5323e+00		  7.1671e+00	     8.780e-05	     1.458e-05	     7.322e-05	     0.000e+00
-5.5323e+00		  7.2404e+00	     6.240e-05	     2.050e-05	     4.190e-05	     0.000e+00
-5.5323e+00		  7.3137e+00	     5.885e-05	     2.649e-05	     3.236e-05	     0.000e+00
-5.5323e+00		  7.3869e+00	     2.056e-05	     9.099e-06	     1.146e-05	     0.000e+00
-5.5323e+00		  7.4602e+00	     1.445e-05	     2.921e-06	     1.152e-05	     0.000e+00
-5.5323e+00		  7.5335e+00	     1.463e-05	     2.923e-06	     1.170e-05	     0.000e+00
-5.5323e+00		  7.6068e+00	     2.930e-06	     0.000e+00	     2.930e-06	     0.000e+00
-5.5323e+00		  7.6801e+00	     1.509e-05	     5.933e-06	     9.158e-06	     0.000e+00
-5.5323e+00		  7.7533e+00	     8.448e-06	     8.448e-06	     0.000e+00	     0.000e+00
-5.5323e+00		  7.8266e+00	     6.025e-06	     6.025e-06	     0.000e+00	     0.000e+00
-5.5323e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.4642e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  5.9213e+00	     4.268e-05	     0.000e+00	     4.268e-05	     0.000e+00
-5.4642e+00		  5.9946e+00	     1.434e-05	     0.000e+00	     1.434e-05	     0.000e+00
-5.4642e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  6.3610e+00	     3.536e-06	     0.000e+00	     3.536e-06	     0.000e+00
-5.4642e+00		  6.4343e+00	     6.865e-06	     0.000e+00	     6.865e-06	     0.000e+00
-5.4642e+00		  6.5076e+00	     3.428e-06	     0.000e+00	     3.428e-06	     0.000e+00
-5.4642e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.4642e+00		  6.6541e+00	     1.004e-05	     0.000e+00	     1.004e-05	     0.000e+00
-5.4642e+00		  6.7274e+00	     1.747e-05	     0.000e+00	     1.747e-05	     0.000e+00
-5.4642e+00		  6.8007e+00	     2.125e-05	     0.000e+00	     2.125e-05	     0.000e+00
-5.4642e+00		  6.8740e+00	     3.059e-05	     6.680e-06	     2.391e-05	     0.000e+00
-5.4642e+00		  6.9473e+00	     4.763e-05	     3.427e-05	     1.336e-05	     0.000e+00
-5.4642e+00		  7.0205e+00	     7.365e-05	     1.325e-05	     5.708e-05	     0.000e+00
-5.4642e+00		  7.0938e+00	     8.169e-05	     2.040e-05	     5.807e-05	     0.000e+00
-5.4642e+00		  7.1671e+00	     8.952e-05	     2.815e-05	     5.808e-05	     0.000e+00
-5.4642e+00		  7.2404e+00	     4.818e-05	     1.766e-05	     3.052e-05	     0.000e+00
-5.4642e+00		  7.3137e+00	     6.447e-05	     3.362e-05	     3.085e-05	     0.000e+00
-5.4642e+00		  7.3869e+00	     4.085e-05	     6.680e-06	     3.417e-05	     0.000e+00
-5.4642e+00		  7.4602e+00	     1.669e-05	     0.000e+00	     1.669e-05	     0.000e+00
-5.4642e+00		  7.5335e+00	     1.364e-05	     3.362e-06	     1.028e-05	     0.000e+00
-5.4642e+00		  7.6068e+00	     3.002e-05	     0.000e+00	     3.002e-05	     0.000e+00
-5.4642e+00		  7.6801e+00	     1.029e-05	     3.264e-06	     7.031e-06	     0.000e+00
-5.4642e+00		  7.7533e+00	     2.333e-05	     2.333e-05	     0.000e+00	     0.000e+00
-5.4642e+00		  7.8266e+00	     6.451e-06	     6.451e-06	     0.000e+00	     0.000e+00
-5.4642e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.3962e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.5076e+00	     8.547e-06	     0.000e+00	     8.547e-06	     0.000e+00
-5.3962e+00		  6.5808e+00	     8.355e-06	     0.000e+00	     8.355e-06	     0.000e+00
-5.3962e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.7274e+00	     3.812e-06	     0.000e+00	     3.812e-06	     0.000e+00
-5.3962e+00		  6.8007e+00	     7.603e-06	     0.000e+00	     7.603e-06	     0.000e+00
-5.3962e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3962e+00		  7.0205e+00	     1.138e-05	     7.621e-06	     3.763e-06	     0.000e+00
-5.3962e+00		  7.0938e+00	     4.783e-05	     1.569e-05	     3.215e-05	     0.000e+00
-5.3962e+00		  7.1671e+00	     1.158e-04	     1.604e-05	     9.976e-05	     0.000e+00
-5.3962e+00		  7.2404e+00	     6.859e-05	     2.451e-05	     4.030e-05	     0.000e+00
-5.3962e+00		  7.3137e+00	     5.570e-05	     2.387e-05	     3.183e-05	     0.000e+00
-5.3962e+00		  7.3869e+00	     4.382e-05	     4.074e-06	     3.557e-05	     0.000e+00
-5.3962e+00		  7.4602e+00	     3.198e-05	     0.000e+00	     3.198e-05	     0.000e+00
-5.3962e+00		  7.5335e+00	     1.194e-05	     0.000e+00	     1.194e-05	     0.000e+00
-5.3962e+00		  7.6068e+00	     1.192e-05	     0.000e+00	     1.192e-05	     0.000e+00
-5.3962e+00		  7.6801e+00	     4.047e-06	     4.047e-06	     0.000e+00	     0.000e+00
-5.3962e+00		  7.7533e+00	     4.039e-05	     4.039e-05	     0.000e+00	     0.000e+00
-5.3962e+00		  7.8266e+00	     8.602e-06	     8.602e-06	     0.000e+00	     0.000e+00
-5.3962e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.3282e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.3282e+00		  7.0938e+00	     2.278e-05	     2.278e-05	     0.000e+00	     0.000e+00
-5.3282e+00		  7.1671e+00	     4.704e-05	     1.457e-05	     3.247e-05	     0.000e+00
-5.3282e+00		  7.2404e+00	     6.712e-05	     1.794e-05	     4.918e-05	     0.000e+00
-5.3282e+00		  7.3137e+00	     4.577e-05	     2.739e-05	     1.382e-05	     0.000e+00
-5.3282e+00		  7.3869e+00	     4.681e-05	     1.414e-05	     3.267e-05	     0.000e+00
-5.3282e+00		  7.4602e+00	     4.281e-05	     1.883e-05	     2.398e-05	     0.000e+00
-5.3282e+00		  7.5335e+00	     1.876e-05	     5.022e-06	     1.373e-05	     0.000e+00
-5.3282e+00		  7.6068e+00	     4.409e-06	     0.000e+00	     4.409e-06	     0.000e+00
-5.3282e+00		  7.6801e+00	     4.703e-06	     0.000e+00	     4.703e-06	     0.000e+00
-5.3282e+00		  7.7533e+00	     1.479e-05	     1.479e-05	     0.000e+00	     0.000e+00
-5.3282e+00		  7.8266e+00	     1.829e-05	     1.829e-05	     0.000e+00	     0.000e+00
-5.3282e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.2601e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.4343e+00	     1.059e-05	     0.000e+00	     1.059e-05	     0.000e+00
-5.2601e+00		  6.5076e+00	     2.228e-05	     0.000e+00	     2.228e-05	     0.000e+00
-5.2601e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  7.1671e+00	     2.194e-05	     5.637e-06	     1.631e-05	     0.000e+00
-5.2601e+00		  7.2404e+00	     2.068e-05	     5.100e-06	     1.558e-05	     0.000e+00
-5.2601e+00		  7.3137e+00	     5.033e-05	     2.246e-05	     2.788e-05	     0.000e+00
-5.2601e+00		  7.3869e+00	     3.859e-05	     1.071e-05	     2.788e-05	     0.000e+00
-5.2601e+00		  7.4602e+00	     3.869e-05	     5.807e-06	     3.288e-05	     0.000e+00
-5.2601e+00		  7.5335e+00	     1.752e-05	     0.000e+00	     1.752e-05	     0.000e+00
-5.2601e+00		  7.6068e+00	     1.086e-05	     0.000e+00	     1.086e-05	     0.000e+00
-5.2601e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.2601e+00		  7.7533e+00	     5.375e-06	     5.375e-06	     0.000e+00	     0.000e+00
-5.2601e+00		  7.8266e+00	     1.666e-05	     1.666e-05	     0.000e+00	     0.000e+00
-5.2601e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.1921e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.1412e+00	     6.848e-06	     0.000e+00	     6.848e-06	     0.000e+00
-5.1921e+00		  6.2144e+00	     4.808e-05	     0.000e+00	     4.808e-05	     0.000e+00
-5.1921e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.5076e+00	     5.949e-06	     0.000e+00	     5.949e-06	     0.000e+00
-5.1921e+00		  6.5808e+00	     6.151e-06	     0.000e+00	     6.151e-06	     0.000e+00
-5.1921e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  7.1671e+00	     6.122e-06	     0.000e+00	     6.122e-06	     0.000e+00
-5.1921e+00		  7.2404e+00	     6.139e-06	     0.000e+00	     6.139e-06	     0.000e+00
-5.1921e+00		  7.3137e+00	     1.901e-05	     6.143e-06	     1.286e-05	     0.000e+00
-5.1921e+00		  7.3869e+00	     4.471e-05	     3.188e-05	     6.126e-06	     0.000e+00
-5.1921e+00		  7.4602e+00	     2.536e-05	     0.000e+00	     1.867e-05	     0.000e+00
-5.1921e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  7.6068e+00	     6.383e-06	     0.000e+00	     6.383e-06	     0.000e+00
-5.1921e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1921e+00		  7.8266e+00	     3.259e-05	     3.259e-05	     0.000e+00	     0.000e+00
-5.1921e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.1241e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.4343e+00	     3.731e-05	     0.000e+00	     3.731e-05	     0.000e+00
-5.1241e+00		  6.5076e+00	     2.239e-05	     0.000e+00	     2.239e-05	     0.000e+00
-5.1241e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.3869e+00	     7.554e-06	     0.000e+00	     7.554e-06	     0.000e+00
-5.1241e+00		  7.4602e+00	     7.136e-06	     0.000e+00	     7.136e-06	     0.000e+00
-5.1241e+00		  7.5335e+00	     2.213e-05	     0.000e+00	     2.213e-05	     0.000e+00
-5.1241e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.1241e+00		  7.8266e+00	     2.949e-05	     2.949e-05	     0.000e+00	     0.000e+00
-5.1241e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-5.0561e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.5335e+00	     1.706e-05	     0.000e+00	     1.706e-05	     0.000e+00
-5.0561e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-5.0561e+00		  7.8266e+00	     8.307e-06	     8.307e-06	     0.000e+00	     0.000e+00
-5.0561e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-4.9880e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.5335e+00	     2.061e-05	     0.000e+00	     2.061e-05	     0.000e+00
-4.9880e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9880e+00		  7.8266e+00	     1.106e-05	     1.106e-05	     0.000e+00	     0.000e+00
-4.9880e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-4.9200e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.6801e+00	     2.556e-05	     0.000e+00	     2.556e-05	     0.000e+00
-4.9200e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.9200e+00		  7.8266e+00	     3.718e-05	     3.718e-05	     0.000e+00	     0.000e+00
-4.9200e+00		  7.8999e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00

-4.8520e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.2144e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.2877e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.6801e+00	     8.220e-05	     2.909e-05	     5.311e-05	     0.000e+00
-4.8520e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.8520e+00		  7.8266e+00	     1.388e-05	     1.388e-05	     0.000e+00	     0.000e+00
-4.8520e+00		  7.8999e+00	     2.798e-05	     2.798e-05	     0.000e+00	     0.000e+00

-4.7839e+00		  6.4507e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.1835e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.9163e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  8.6491e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  9.3819e-01	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.0115e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.0848e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.1580e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.2313e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.3046e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.3779e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.4512e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.5244e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.5977e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.6710e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.7443e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.8176e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.8908e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  1.9641e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.0374e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.1107e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.1840e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.2573e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.3305e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.4038e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.4771e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.5504e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.6237e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.6969e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.7702e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.8435e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.9168e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  2.9901e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.0633e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.1366e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.2099e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.2832e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.3565e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.4298e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.5030e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.5763e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.6496e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.7229e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.7962e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.8694e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  3.9427e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.0160e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.0893e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.1626e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.2358e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.3091e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.3824e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.4557e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.5290e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.6023e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.6755e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.7488e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.8221e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.8954e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  4.9687e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.0419e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.1152e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.1885e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.2618e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.3351e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.4083e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.4816e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.5549e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.6282e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.7015e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.7748e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.8480e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.9213e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  5.9946e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.0679e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.1412e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.2144e+00	     1.138e-04	     0.000e+00	     1.138e-04	     0.000e+00
-4.7839e+00		  6.2877e+00	     1.639e-05	     0.000e+00	     1.639e-05	     0.000e+00
-4.7839e+00		  6.3610e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.4343e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.5076e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.5808e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.6541e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.7274e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.8007e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.8740e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  6.9473e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.0205e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.0938e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.1671e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.2404e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.3137e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.3869e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.4602e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.5335e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.6068e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.6801e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.7533e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.8266e+00	     0.000e+00	     0.000e+00	     0.000e+00	     0.000e+00
-4.7839e+00		  7.8999e+00	     1.594e-05	     1.594e-05	     0.000e+00	     0.000e+00



==> significance_of_paper.txt <==
We introduce a new self-consistent structure finding algorithm that parses large
scale cosmological structure into clusters, filaments and voids. This structure
finding algorithm probes the cosmological structure at multiple scales and classifies
the appropriate regions with the most probable structure type and size. We
show that it reproduces key observational results, including the baryon fraction of ICM, and average temperatures and densities for the different structures.

